CROMA: Remote Sensing Representations with Contrastive Radar-Optical Masked Autoencoders

A vital and rapidly growing application, remote sensing offers vast yet sparsely labeled, spatially aligned multimodal data; this makes self-supervised learning algorithms invaluable. We present CROMA: a framework that combines contrastive and reconstruction self-supervised objectives to learn rich unimodal and multimodal representations. Our method separately encodes masked-out multispectral optical and synthetic aperture radar samples -- aligned in space and time -- and performs cross-modal contrastive learning. Another encoder fuses these sensors, producing joint multimodal encodings that are used to predict the masked patches via a lightweight decoder. We show that these objectives are complementary when leveraged on spatially aligned multimodal data. We also introduce X- and 2D-ALiBi, which spatially biases our cross- and self-attention matrices. These strategies improve representations and allow our models to effectively extrapolate to images up to 17.6x larger at test-time. CROMA outperforms the current SoTA multispectral model, evaluated on: four classification benchmarks -- finetuning (avg. 1.8%), linear (avg. 2.4%) and nonlinear (avg. 1.4%) probing, kNN classification (avg. 3.5%), and K-means clustering (avg. 8.4%); and three segmentation benchmarks (avg. 6.4%). CROMA's rich, optionally multimodal representations can be widely leveraged across remote sensing applications.

==> figures/BigEarthNet.csv <==
k,croma_s1_0,croma_s2_0,croma_s12_0,satmae_0,ijepa_0,croma_s1_1,croma_s2_1,croma_s12_1,satmae_1,ijepa_1,croma_s1_2,croma_s2_2,croma_s12_2,satmae_2,ijepa_2,croma_s1_3,croma_s2_3,croma_s12_3,satmae_3,ijepa_3,croma_s1_4,croma_s2_4,croma_s12_4,satmae_4,ijepa_4,croma_s1_5,croma_s2_5,croma_s12_5,satmae_5,ijepa_5,croma_s1_6,croma_s2_6,croma_s12_6,satmae_6,ijepa_6,croma_s1_7,croma_s2_7,croma_s12_7,satmae_7,ijepa_7,croma_s1_8,croma_s2_8,croma_s12_8,satmae_8,ijepa_8,croma_s1_9,croma_s2_9,croma_s12_9,satmae_9,ijepa_9,croma_s1_10,croma_s2_10,croma_s12_10,satmae_10,ijepa_10,croma_s1_11,croma_s2_11,croma_s12_11,satmae_11,ijepa_11,croma_s1_12,croma_s2_12,croma_s12_12,satmae_12,ijepa_12,croma_s1_13,croma_s2_13,croma_s12_13,satmae_13,ijepa_13,croma_s1_14,croma_s2_14,croma_s12_14,satmae_14,ijepa_14,croma_s1_15,croma_s2_15,croma_s12_15,satmae_15,ijepa_15,croma_s1_16,croma_s2_16,croma_s12_16,satmae_16,ijepa_16,croma_s1_17,croma_s2_17,croma_s12_17,satmae_17,ijepa_17,croma_s1_18,croma_s2_18,croma_s12_18,satmae_18,ijepa_18
1,0.3743661642074585,0.3860445022583008,0.3675393760204315,0.38173872232437134,0.36465027928352356,0.11560872197151184,0.10944914817810059,0.08140601962804794,0.08161235600709915,0.09478697925806046,0.6495917439460754,0.6294342875480652,0.6335084438323975,0.6160999536514282,0.6321337223052979,0.16585516929626465,0.2148943692445755,0.2562161386013031,0.2401529848575592,0.2195003181695938,0.4553399682044983,0.47670432925224304,0.49860435724258423,0.45884233713150024,0.4223516285419464,0.42950910329818726,0.4798659384250641,0.4477669894695282,0.432171106338501,0.4259055256843567,0.467061847448349,0.4942428171634674,0.47152283787727356,0.4618247151374817,0.429982453584671,0.29040512442588806,0.2998204231262207,0.40879005193710327,0.32389670610427856,0.379804402589798,0.49297964572906494,0.5311330556869507,0.5254531502723694,0.490721732378006,0.504904568195343,0.6563818454742432,0.6457038521766663,0.7188849449157715,0.6184551119804382,0.6247111558914185,0.6188465356826782,0.6467244625091553,0.6845065951347351,0.6316343545913696,0.6360731720924377,0.1199817806482315,0.12716898322105408,0.09961812943220139,0.07192230969667435,0.0951700434088707,0.12824583053588867,0.131301149725914,0.1356470286846161,0.13469408452510834,0.11659560352563858,0.5189260244369507,0.5501714944839478,0.5188538432121277,0.5185433626174927,0.49525317549705505,0.018435202538967133,0.022815488278865814,0.018509458750486374,0.013393486849963665,0.023519568145275116,0.15583759546279907,0.16340753436088562,0.16843274235725403,0.13974611461162567,0.179393470287323,0.018022794276475906,0.017432216554880142,0.015573326498270035,0.015698587521910667,0.019370295107364655,0.46796873211860657,0.48135295510292053,0.4647331237792969,0.45683789253234863,0.5066473484039307,0.6916631460189819,0.7456355690956116,0.8259041905403137,0.8215405344963074,0.7577806115150452
2,0.43858665227890015,0.4236326813697815,0.3780553936958313,0.38397014141082764,0.3900448977947235,0.1633327752351761,0.14478763937950134,0.11015200614929199,0.10499928891658783,0.10294788330793381,0.684788703918457,0.6895887851715088,0.6762202382087708,0.6534530520439148,0.629176914691925,0.1968139111995697,0.2342635691165924,0.2583066523075104,0.2510054409503937,0.21858413517475128,0.48660755157470703,0.5087034702301025,0.5027358531951904,0.45886537432670593,0.4674936532974243,0.48006653785705566,0.5059864521026611,0.478069931268692,0.4679702818393707,0.45105665922164917,0.47492659091949463,0.5239344239234924,0.5009806156158447,0.49057599902153015,0.441199392080307,0.3580084443092346,0.39757436513900757,0.4092298448085785,0.3746183216571808,0.3802435100078583,0.5318247675895691,0.5359252095222473,0.5334954261779785,0.49024805426597595,0.5238708257675171,0.6936616897583008,0.6768141984939575,0.7589019536972046,0.644733190536499,0.6614933013916016,0.6659698486328125,0.6622520685195923,0.722429096698761,0.6543816328048706,0.6764087677001953,0.14633309841156006,0.15415088832378387,0.09963046759366989,0.07103244960308075,0.09878310561180115,0.1690799742937088,0.16093727946281433,0.16640521585941315,0.13092918694019318,0.13688397407531738,0.5432460904121399,0.5711392164230347,0.5541044473648071,0.5462328195571899,0.5366583466529846,0.023551402613520622,0.033670466393232346,0.03271494060754776,0.016886020079255104,0.030340159311890602,0.17859603464603424,0.18799002468585968,0.18364088237285614,0.13192622363567352,0.19598208367824554,0.021055763587355614,0.01950904354453087,0.01837070845067501,0.018123958259820938,0.023992056027054787,0.5260040760040283,0.5241765379905701,0.5319068431854248,0.5206599235534668,0.5414782166481018,0.731337308883667,0.7805547118186951,0.822618842124939,0.823935329914093,0.7845566272735596
3,0.46169811487197876,0.44624072313308716,0.39251184463500977,0.4009564220905304,0.40906986594200134,0.17917676270008087,0.16579324007034302,0.11808884143829346,0.1066613495349884,0.10481394082307816,0.6915281414985657,0.7056294679641724,0.6824917197227478,0.6544252038002014,0.6296185851097107,0.21128776669502258,0.2479921132326126,0.2589487135410309,0.250674307346344,0.2255740612745285,0.4926261305809021,0.5329258441925049,0.5036038756370544,0.48133546113967896,0.48890453577041626,0.49343544244766235,0.507081151008606,0.4773574471473694,0.47190356254577637,0.46500638127326965,0.48139405250549316,0.5282846689224243,0.5008649826049805,0.4928666055202484,0.4603863060474396,0.39163923263549805,0.4393564760684967,0.4411892890930176,0.37581250071525574,0.38220927119255066,0.5557276010513306,0.5378965139389038,0.5312333106994629,0.49415045976638794,0.526639997959137,0.7096335887908936,0.7241815328598022,0.7611187696456909,0.658058226108551,0.720927357673645,0.6737844944000244,0.692727267742157,0.7305815815925598,0.6526392102241516,0.6897107362747192,0.16010034084320068,0.17195606231689453,0.09927957504987717,0.07106070220470428,0.10824114829301834,0.18428289890289307,0.17501753568649292,0.1931781768798828,0.13026347756385803,0.13905785977840424,0.5579962730407715,0.5747331976890564,0.5645711421966553,0.5456674695014954,0.5486992597579956,0.027966011315584183,0.035104237496852875,0.03415348008275032,0.021048547700047493,0.03497530519962311,0.19114556908607483,0.1950119435787201,0.19285906851291656,0.15651239454746246,0.19300591945648193,0.023994123563170433,0.0224920604377985,0.02241574600338936,0.019421905279159546,0.026830973103642464,0.5897639989852905,0.5498337745666504,0.5544185042381287,0.5169423818588257,0.5693143606185913,0.7581387162208557,0.8052244782447815,0.830205500125885,0.82418292760849,0.8009412288665771
4,0.49435120820999146,0.47413572669029236,0.41601699590682983,0.40223464369773865,0.4173737168312073,0.19173409044742584,0.18026235699653625,0.11843745410442352,0.10685563087463379,0.11072387546300888,0.6959081292152405,0.7111065983772278,0.6795653700828552,0.6794142127037048,0.6442205309867859,0.2145802527666092,0.2535195052623749,0.2556561827659607,0.25488707423210144,0.22681410610675812,0.5031312108039856,0.5341144800186157,0.4987556040287018,0.46393364667892456,0.4887878894805908,0.5070261359214783,0.5115384459495544,0.4915471076965332,0.4734584093093872,0.46867841482162476,0.49046507477760315,0.5330518484115601,0.5026257038116455,0.49321871995925903,0.46830448508262634,0.4103676676750183,0.46875,0.443419486284256,0.3759181797504425,0.38712257146835327,0.55366450548172,0.5503109097480774,0.5314145684242249,0.5002787113189697,0.53062504529953,0.7115374207496643,0.7280604839324951,0.7641193866729736,0.6560244560241699,0.7257713079452515,0.6910423040390015,0.6953294277191162,0.7324711680412292,0.6545774936676025,0.6922217011451721,0.1770080178976059,0.17395660281181335,0.12019754201173782,0.06836610287427902,0.11363271623849869,0.18521809577941895,0.18297693133354187,0.1916837841272354,0.1302502602338791,0.14626255631446838,0.5723259449005127,0.5780527591705322,0.5646671652793884,0.5506615042686462,0.551568329334259,0.034179314970970154,0.035118408501148224,0.03398926556110382,0.02304919622838497,0.036595623940229416,0.20496432483196259,0.20726609230041504,0.19352373480796814,0.15475159883499146,0.19507963955402374,0.024078013375401497,0.024990811944007874,0.024160506203770638,0.019657950848340988,0.03037569858133793,0.610407829284668,0.5696623921394348,0.5553990006446838,0.5206844210624695,0.5792012214660645,0.7652794718742371,0.8175840377807617,0.8594120740890503,0.8230773210525513,0.8000779747962952
5,0.5162084698677063,0.48541855812072754,0.4214375615119934,0.40305474400520325,0.420524001121521,0.20059652626514435,0.18677818775177002,0.11918018013238907,0.10722938925027847,0.11903216689825058,0.7049841284751892,0.7271366119384766,0.6872543692588806,0.680558979511261,0.6546770930290222,0.22634613513946533,0.2547987103462219,0.2862570881843567,0.26121821999549866,0.24547231197357178,0.5278272032737732,0.5339764356613159,0.49973127245903015,0.46566587686538696,0.4903448522090912,0.503378689289093,0.5242730975151062,0.49213990569114685,0.4770316481590271,0.46908262372016907,0.5072842240333557,0.5331444144248962,0.5033887624740601,0.49461129307746887,0.46897634863853455,0.41706085205078125,0.49384361505508423,0.45377469062805176,0.3828478455543518,0.3838951289653778,0.5697171092033386,0.5824871063232422,0.5341495275497437,0.5003864765167236,0.5303112268447876,0.7218209505081177,0.7428507804870605,0.7726207375526428,0.6854450106620789,0.7345349192619324,0.6979164481163025,0.7070608139038086,0.7316910028457642,0.6575005054473877,0.6984072923660278,0.172366201877594,0.17478209733963013,0.12431693822145462,0.06472671031951904,0.11637118458747864,0.2018231302499771,0.19458059966564178,0.19613239169120789,0.12955091893672943,0.14965561032295227,0.5807142853736877,0.577826976776123,0.5767574310302734,0.5639695525169373,0.5500404834747314,0.03603004664182663,0.0355597622692585,0.034543439745903015,0.022956382483243942,0.04025935009121895,0.2126156985759735,0.21687093377113342,0.19360779225826263,0.15470761060714722,0.19020172953605652,0.026444999501109123,0.027758754789829254,0.026949334889650345,0.019785545766353607,0.03227012977004051,0.6108644604682922,0.5843989253044128,0.5674635767936707,0.5206941366195679,0.5976146459579468,0.7829636931419373,0.8376036286354065,0.8603061437606812,0.8263999223709106,0.8012831211090088
6,0.5229694247245789,0.491861492395401,0.4252016246318817,0.4050525724887848,0.420335978269577,0.20305711030960083,0.18831908702850342,0.12523473799228668,0.11230529099702835,0.12162542343139648,0.7045532464981079,0.7284358143806458,0.6986120939254761,0.6842024326324463,0.6629123687744141,0.2397703230381012,0.25547128915786743,0.3012894093990326,0.26326262950897217,0.246163472533226,0.5234010815620422,0.5388393402099609,0.5078481435775757,0.46328040957450867,0.491474449634552,0.5020334720611572,0.5346676111221313,0.493913859128952,0.47779032588005066,0.4693183898925781,0.5125449299812317,0.5337671041488647,0.5033038854598999,0.4956109821796417,0.477302223443985,0.44414958357810974,0.5027958154678345,0.453133225440979,0.381369411945343,0.38613155484199524,0.5711336135864258,0.5899149179458618,0.5319296717643738,0.4986209571361542,0.5320731997489929,0.7227741479873657,0.7423714995384216,0.7754532694816589,0.6865440607070923,0.7366120219230652,0.7021926045417786,0.7173901200294495,0.7402898073196411,0.6650309562683105,0.7000160217285156,0.17553521692752838,0.1745065301656723,0.13832905888557434,0.06446930766105652,0.11517985165119171,0.20379014313220978,0.19600911438465118,0.1961347758769989,0.13298454880714417,0.15363959968090057,0.5799425840377808,0.5837900638580322,0.576513946056366,0.5644679665565491,0.5534079074859619,0.0368998646736145,0.036361102014780045,0.039915330708026886,0.023620400577783585,0.04485355690121651,0.21813368797302246,0.21628965437412262,0.1944800615310669,0.15479816496372223,0.20196489989757538,0.02625349722802639,0.02760007232427597,0.02715970017015934,0.020490698516368866,0.033017877489328384,0.62770676612854,0.6155517101287842,0.5648576021194458,0.5218202471733093,0.5998527407646179,0.7846662402153015,0.8329287767410278,0.8599893450737,0.8138672709465027,0.8434367775917053
7,0.5214185118675232,0.4914788007736206,0.42615097761154175,0.4138905704021454,0.4222378134727478,0.19445525109767914,0.1961517632007599,0.12605151534080505,0.12091092020273209,0.12220035493373871,0.708608090877533,0.7410761117935181,0.6988118290901184,0.696872889995575,0.6893863677978516,0.23477424681186676,0.26022452116012573,0.30165421962738037,0.2636411786079407,0.24520394206047058,0.5253732204437256,0.5393063426017761,0.5080012083053589,0.4637162387371063,0.491681843996048,0.5036932229995728,0.5354140400886536,0.4942631125450134,0.4782320261001587,0.4692090153694153,0.5127559900283813,0.5354214310646057,0.5058046579360962,0.4997681975364685,0.48048701882362366,0.444815069437027,0.5068127512931824,0.4547635614871979,0.39243465662002563,0.38740643858909607,0.5728967189788818,0.5974569916725159,0.5310933589935303,0.49737799167633057,0.533371090888977,0.7229483723640442,0.7575984597206116,0.7776688933372498,0.6864370703697205,0.7385856509208679,0.7083705067634583,0.7155718207359314,0.7527092695236206,0.6684314608573914,0.7056000232696533,0.17981286346912384,0.180467426776886,0.14059829711914062,0.0668618455529213,0.11659462749958038,0.20363062620162964,0.19738031923770905,0.1965114176273346,0.132633775472641,0.161530539393425,0.5806466937065125,0.5831894278526306,0.5764921307563782,0.5643914937973022,0.552595853805542,0.04108253866434097,0.03637630492448807,0.04133144021034241,0.02780774235725403,0.047101449221372604,0.2275821417570114,0.21725451946258545,0.20072941482067108,0.15397970378398895,0.19987744092941284,0.02616390958428383,0.028803717344999313,0.02713494934141636,0.020987864583730698,0.034060727804899216,0.6358619332313538,0.6165398359298706,0.5796949863433838,0.5252277851104736,0.5961303114891052,0.7929022312164307,0.8328720331192017,0.8639599084854126,0.8143337965011597,0.8442435264587402
8,0.5243200063705444,0.4919484555721283,0.42647692561149597,0.4177578091621399,0.4223455786705017,0.19368217885494232,0.19286887347698212,0.12883761525154114,0.12253203243017197,0.12337929755449295,0.7121967673301697,0.7418033480644226,0.7005425691604614,0.6960485577583313,0.6916915774345398,0.23504728078842163,0.25975266098976135,0.299765944480896,0.2646729350090027,0.2538195252418518,0.5328629612922668,0.542668342590332,0.5174475312232971,0.46374809741973877,0.49113908410072327,0.5039226412773132,0.5326511263847351,0.49497082829475403,0.4835962653160095,0.4690261781215668,0.5180884599685669,0.536683201789856,0.5083762407302856,0.4982738196849823,0.4911280572414398,0.4552181661128998,0.5082258582115173,0.45172953605651855,0.40369081497192383,0.39136040210723877,0.574459433555603,0.5978752970695496,0.5315715074539185,0.5051418542861938,0.5359702706336975,0.7228110432624817,0.7594161629676819,0.7794800400733948,0.6894052624702454,0.7388626337051392,0.7133175730705261,0.7179835438728333,0.7510295510292053,0.6678625345230103,0.7214528918266296,0.18151138722896576,0.18045294284820557,0.14576131105422974,0.06905864924192429,0.12434330582618713,0.21255722641944885,0.1976088136434555,0.19688522815704346,0.13533644378185272,0.1630185842514038,0.5843437910079956,0.5832532048225403,0.5851722359657288,0.5647252202033997,0.55417799949646,0.04083801433444023,0.036219265311956406,0.04219815507531166,0.027278581634163857,0.0490918904542923,0.2269861251115799,0.21372751891613007,0.20165662467479706,0.15294454991817474,0.2019643932580948,0.027289588004350662,0.028272727504372597,0.027643462643027306,0.02112315036356449,0.033999063074588776,0.6479417681694031,0.6422962546348572,0.5935377478599548,0.5404337048530579,0.6016350388526917,0.8019540309906006,0.8324692249298096,0.8625730276107788,0.8174833059310913,0.8351844549179077
9,0.5252834558486938,0.4923439919948578,0.4264044165611267,0.4200240969657898,0.42166298627853394,0.19474422931671143,0.1939423382282257,0.1302960067987442,0.12615978717803955,0.12322605401277542,0.7122430205345154,0.747230052947998,0.7016478180885315,0.6926677823066711,0.6912649273872375,0.24337626993656158,0.2700871229171753,0.29890263080596924,0.26462435722351074,0.25346651673316956,0.5330833196640015,0.5550022721290588,0.5233696103096008,0.46741703152656555,0.49511581659317017,0.5105584859848022,0.5351564288139343,0.5017937421798706,0.4834408164024353,0.4727649986743927,0.5285845398902893,0.5417730808258057,0.5101537704467773,0.49890443682670593,0.4912850260734558,0.4626460373401642,0.5341874361038208,0.4561999440193176,0.4054686725139618,0.3977820575237274,0.5749375224113464,0.6030853986740112,0.5342237949371338,0.5050719976425171,0.5365819931030273,0.7457176446914673,0.7653831839561462,0.7941389083862305,0.7045020461082458,0.7390140891075134,0.7142583727836609,0.7192754745483398,0.7516370415687561,0.6727384924888611,0.7219062447547913,0.18382985889911652,0.18845394253730774,0.15429161489009857,0.07014741003513336,0.1239807978272438,0.21551327407360077,0.2020307034254074,0.19746434688568115,0.13530783355236053,0.16304348409175873,0.583856463432312,0.5846196413040161,0.5857091546058655,0.5684450268745422,0.5539817214012146,0.04085029289126396,0.035214632749557495,0.04218123480677605,0.027017543092370033,0.050229594111442566,0.2294265627861023,0.2148471176624298,0.20206128060817719,0.15302599966526031,0.19768081605434418,0.02784706838428974,0.027541443705558777,0.0275836531072855,0.02062838338315487,0.03435234725475311,0.6480652093887329,0.6402468085289001,0.5905137658119202,0.5403987765312195,0.6013351082801819,0.8030379414558411,0.8309507369995117,0.8636249303817749,0.8191738724708557,0.8386205434799194
10,0.5261442065238953,0.4927321970462799,0.44329318404197693,0.4247017800807953,0.4282591938972473,0.19680486619472504,0.20353573560714722,0.1322532594203949,0.12776024639606476,0.13070498406887054,0.7177249193191528,0.7476329803466797,0.7112823128700256,0.6941968202590942,0.6946747303009033,0.24538134038448334,0.26939356327056885,0.29179927706718445,0.2638179063796997,0.2532714009284973,0.5324898362159729,0.5547725558280945,0.5493074059486389,0.4672216773033142,0.4954407811164856,0.5131467580795288,0.5367045402526855,0.50201815366745,0.4853072762489319,0.4728084206581116,0.5289121270179749,0.5392917990684509,0.5107114911079407,0.49906909465789795,0.48954662680625916,0.4626242518424988,0.5454809665679932,0.48302793502807617,0.4045160114765167,0.39891186356544495,0.5753883123397827,0.6030738353729248,0.5429675579071045,0.5051717162132263,0.5363726615905762,0.7493605613708496,0.7800440788269043,0.7968969345092773,0.7189293503761292,0.7415393590927124,0.7150760889053345,0.7190040946006775,0.7500720620155334,0.6752769947052002,0.7216177582740784,0.1884685903787613,0.18859981000423431,0.1567922979593277,0.06958593428134918,0.12822848558425903,0.21761921048164368,0.19766680896282196,0.19755131006240845,0.13532882928848267,0.1666458398103714,0.5834923982620239,0.588005781173706,0.5857601165771484,0.5680673122406006,0.563037097454071,0.03920118510723114,0.03565399348735809,0.04139033332467079,0.028545834124088287,0.05373252555727959,0.23469963669776917,0.2149105817079544,0.20230811834335327,0.15404139459133148,0.2008916139602661,0.027809230610728264,0.028285367414355278,0.027809541672468185,0.02071056328713894,0.03366933390498161,0.6659093499183655,0.6411795020103455,0.5840388536453247,0.5395992994308472,0.6101464629173279,0.8098570704460144,0.8314038515090942,0.8639381527900696,0.820720911026001,0.8381699323654175
11,0.5283260345458984,0.5180937647819519,0.4428744316101074,0.4332371652126312,0.4270402491092682,0.1995743215084076,0.20377051830291748,0.131309375166893,0.13330568373203278,0.13122762739658356,0.7200694680213928,0.7481458187103271,0.7135857343673706,0.6948252320289612,0.7037863731384277,0.24402786791324615,0.2748047709465027,0.3026614487171173,0.2642829120159149,0.2511364817619324,0.5298316478729248,0.5538609623908997,0.5534096956253052,0.4677579700946808,0.49707674980163574,0.5131345391273499,0.5372529029846191,0.5059643983840942,0.4857940673828125,0.47567370533943176,0.5302171111106873,0.5407721996307373,0.5108503103256226,0.4984273314476013,0.4975912272930145,0.46408459544181824,0.5450697541236877,0.49454066157341003,0.4047812819480896,0.40068405866622925,0.5744550824165344,0.6061943173408508,0.5430898666381836,0.5056472420692444,0.5364368557929993,0.7526722550392151,0.7804883718490601,0.7970269322395325,0.7258673906326294,0.7411094903945923,0.7151156663894653,0.7270444631576538,0.7518348693847656,0.6739125847816467,0.721997082233429,0.19602419435977936,0.18718881905078888,0.1573133021593094,0.07797455042600632,0.1373526155948639,0.22451108694076538,0.19660887122154236,0.1972833126783371,0.1340131163597107,0.16956989467144012,0.5879274010658264,0.5875836610794067,0.5897430181503296,0.5717322826385498,0.5650744438171387,0.040237218141555786,0.0355597622692585,0.04483314976096153,0.028644252568483353,0.05949606001377106,0.2352561205625534,0.21798653900623322,0.20372602343559265,0.15347659587860107,0.20189787447452545,0.02796120010316372,0.027670953422784805,0.027870122343301773,0.02092583104968071,0.03370376303792,0.6675878167152405,0.6434482932090759,0.5849237442016602,0.5425384044647217,0.61030113697052,0.8149344325065613,0.8345204591751099,0.8637140393257141,0.8207985162734985,0.8390303254127502
12,0.53116774559021,0.5189156532287598,0.44269704818725586,0.43262994289398193,0.42863729596138,0.20729896426200867,0.20391757786273956,0.13461340963840485,0.13400810956954956,0.1423957645893097,0.724744975566864,0.7599127292633057,0.7200247645378113,0.6945096850395203,0.7029396295547485,0.2441384643316269,0.27477580308914185,0.30356135964393616,0.26383548974990845,0.25439783930778503,0.5333191156387329,0.5545360445976257,0.5556194186210632,0.47080761194229126,0.5017625689506531,0.5170626640319824,0.5378610491752625,0.50648432970047,0.486233115196228,0.4892670810222626,0.5299188494682312,0.549004077911377,0.5106488466262817,0.4983898997306824,0.49890387058258057,0.4641169011592865,0.5557133555412292,0.5019028186798096,0.4036778509616852,0.4042147099971771,0.5749843716621399,0.6139549016952515,0.5582136511802673,0.5098755955696106,0.536891758441925,0.7519062757492065,0.7813966870307922,0.7966514229774475,0.7317633032798767,0.7419081330299377,0.7155957221984863,0.7329763174057007,0.7519474029541016,0.6835650205612183,0.721905529499054,0.1947954148054123,0.18511466681957245,0.15951427817344666,0.07927004247903824,0.13641324639320374,0.2219182699918747,0.19678378105163574,0.1969016194343567,0.13421502709388733,0.17306891083717346,0.58770751953125,0.5970146059989929,0.5978971123695374,0.5736407041549683,0.5707182884216309,0.03997911512851715,0.035299643874168396,0.04294377937912941,0.02878393977880478,0.057524506002664566,0.24098940193653107,0.219790980219841,0.20372216403484344,0.15353654325008392,0.20843158662319183,0.028304951265454292,0.027422383427619934,0.027223067358136177,0.021566037088632584,0.03364758566021919,0.6688347458839417,0.6540935635566711,0.6115285158157349,0.5426111817359924,0.6108642220497131,0.8176039457321167,0.8349441885948181,0.8633564710617065,0.8208353519439697,0.839515745639801
13,0.5330314636230469,0.5162162184715271,0.44887834787368774,0.43270978331565857,0.43012621998786926,0.21049901843070984,0.2043142020702362,0.13594916462898254,0.13509279489517212,0.14459963142871857,0.7262855768203735,0.766593873500824,0.7217006087303162,0.694482147693634,0.7044622898101807,0.24919016659259796,0.27797532081604004,0.30429455637931824,0.2666102647781372,0.2543662190437317,0.533425509929657,0.5594521760940552,0.555823028087616,0.4729805588722229,0.5119666457176208,0.5173739194869995,0.5408666133880615,0.5149720907211304,0.48822909593582153,0.4908530116081238,0.5358717441558838,0.5499401092529297,0.5111017823219299,0.49993616342544556,0.499558687210083,0.4687310755252838,0.5571036338806152,0.5027163028717041,0.40361690521240234,0.4133647680282593,0.5764243006706238,0.6157293319702148,0.5584018230438232,0.5143117308616638,0.5373194217681885,0.7525067925453186,0.781528890132904,0.8026580810546875,0.7345296144485474,0.7443955540657043,0.7157697081565857,0.7371442914009094,0.7539096474647522,0.6889176964759827,0.7231248617172241,0.19428762793540955,0.1893516182899475,0.16097290813922882,0.08307511359453201,0.13744103908538818,0.2272963672876358,0.20532526075839996,0.19882024824619293,0.13403436541557312,0.17406681180000305,0.5877659916877747,0.5987551808357239,0.5996962785720825,0.5744816660881042,0.5693392753601074,0.04070556163787842,0.03453275188803673,0.043336592614650726,0.029133811593055725,0.05909448489546776,0.2402108609676361,0.22353413701057434,0.2040589153766632,0.15348200500011444,0.2086860090494156,0.028841694816946983,0.02740323729813099,0.027064569294452667,0.021543730050325394,0.03410283476114273,0.6716809868812561,0.6629428863525391,0.628376305103302,0.5462943315505981,0.6125355958938599,0.8186377882957458,0.8378840684890747,0.8634494543075562,0.8204094767570496,0.8379974365234375
14,0.5352233052253723,0.5241916179656982,0.44910135865211487,0.4380089044570923,0.4356730878353119,0.2133641093969345,0.20475876331329346,0.1363794356584549,0.1347806453704834,0.14390450716018677,0.7266016602516174,0.7665886282920837,0.7332022190093994,0.6944272518157959,0.7084579467773438,0.24915187060832977,0.2819145917892456,0.3046020269393921,0.26898959279060364,0.2586146295070648,0.5343774557113647,0.5596265196800232,0.5586802959442139,0.475605845451355,0.5153407454490662,0.5174183249473572,0.5413711071014404,0.5150711536407471,0.4879648685455322,0.4938398003578186,0.5363990664482117,0.5500414371490479,0.5140663385391235,0.4998290240764618,0.49979034066200256,0.4664720594882965,0.5546481609344482,0.50345379114151,0.4127233922481537,0.4141489565372467,0.5766379237174988,0.6216020584106445,0.5597792863845825,0.5145208239555359,0.5394966006278992,0.7547852396965027,0.7830986380577087,0.8026595711708069,0.747277021408081,0.746825635433197,0.7165027856826782,0.7422934174537659,0.7549945116043091,0.6896121501922607,0.7229775786399841,0.1938285529613495,0.19786803424358368,0.16108453273773193,0.08325061947107315,0.13679075241088867,0.2277008593082428,0.20524221658706665,0.20275279879570007,0.13388238847255707,0.17383189499378204,0.5875514149665833,0.6014689207077026,0.5997815132141113,0.5744022130966187,0.5707520246505737,0.041321687400341034,0.03495299816131592,0.043471209704875946,0.029363784939050674,0.061698440462350845,0.2430240511894226,0.22477315366268158,0.2132447212934494,0.15331906080245972,0.2098206728696823,0.02825905755162239,0.029415924102067947,0.027345506474375725,0.02182546816766262,0.034440990537405014,0.6746891736984253,0.6638770699501038,0.628411054611206,0.554555356502533,0.6175323128700256,0.816852867603302,0.8434135913848877,0.8643394708633423,0.8209240436553955,0.8366678357124329
15,0.5354592204093933,0.5241081118583679,0.4572242498397827,0.4415508806705475,0.4358564615249634,0.21333752572536469,0.20467005670070648,0.1407085359096527,0.1354854553937912,0.14652618765830994,0.728002667427063,0.7700151205062866,0.7334049344062805,0.7050323486328125,0.7085399627685547,0.24908560514450073,0.284846693277359,0.3054477274417877,0.2688063681125641,0.26055482029914856,0.5323529839515686,0.5626283288002014,0.5634172558784485,0.47604063153266907,0.5165156722068787,0.5234351754188538,0.5418043732643127,0.515548825263977,0.48802533745765686,0.49363794922828674,0.5371168851852417,0.5491649508476257,0.5140557289123535,0.5013684630393982,0.5009602308273315,0.4739241898059845,0.5542192459106445,0.5027453303337097,0.4157854914665222,0.41401225328445435,0.5778388977050781,0.6213400363922119,0.5595383048057556,0.5139267444610596,0.5406142473220825,0.7557422518730164,0.786461353302002,0.8027619123458862,0.7468464374542236,0.767400860786438,0.7160419821739197,0.7414717674255371,0.7548292279243469,0.6944395899772644,0.7285000085830688,0.19526353478431702,0.20160824060440063,0.16145293414592743,0.09467145055532455,0.1410716027021408,0.22899095714092255,0.21469524502754211,0.21440261602401733,0.13404448330402374,0.17499352991580963,0.5874692797660828,0.6016134023666382,0.5988090634346008,0.5747848749160767,0.5712916254997253,0.0412123017013073,0.034273661673069,0.04517173767089844,0.029291225597262383,0.05936473235487938,0.24371479451656342,0.2269717901945114,0.2131260186433792,0.15775920450687408,0.21159328520298004,0.0281270369887352,0.028392598032951355,0.026827750727534294,0.02197098918259144,0.0347440205514431,0.6746552586555481,0.6639472246170044,0.629962682723999,0.5781177282333374,0.618755578994751,0.8168127536773682,0.8429176211357117,0.8643818497657776,0.8213934302330017,0.8377078175544739
16,0.5342051386833191,0.5341808795928955,0.4634283483028412,0.44201287627220154,0.4370920658111572,0.21526001393795013,0.20519863069057465,0.14084205031394958,0.13682134449481964,0.14793923497200012,0.7276514768600464,0.7704160809516907,0.7333677411079407,0.7053038477897644,0.7100079655647278,0.2490854114294052,0.2851015031337738,0.30530449748039246,0.27196797728538513,0.2648422122001648,0.531949520111084,0.575745165348053,0.564571738243103,0.48725783824920654,0.5164922475814819,0.5249068737030029,0.5416699051856995,0.5197741985321045,0.4908199608325958,0.49389949440956116,0.5373784303665161,0.5487762689590454,0.5181148052215576,0.5040310025215149,0.5006184577941895,0.47366824746131897,0.5579635500907898,0.5111270546913147,0.4305853843688965,0.4144461154937744,0.5740784406661987,0.6209761500358582,0.5592969655990601,0.5139145851135254,0.5433493256568909,0.756499707698822,0.7881166338920593,0.8032000660896301,0.747454047203064,0.7677002549171448,0.7164677381515503,0.7423754930496216,0.7547294497489929,0.7026335597038269,0.7285568714141846,0.19444677233695984,0.2014465034008026,0.1627281904220581,0.0946950614452362,0.14163827896118164,0.23050160706043243,0.2233150154352188,0.21371500194072723,0.13377676904201508,0.1778910607099533,0.5867189168930054,0.6016320586204529,0.6000176072120667,0.5752502083778381,0.5707458257675171,0.04170471802353859,0.03539116680622101,0.04513350501656532,0.03143877908587456,0.05899704992771149,0.24596095085144043,0.22591504454612732,0.2139415591955185,0.16013863682746887,0.20962390303611755,0.028439123183488846,0.028052879497408867,0.02676333673298359,0.02200157195329666,0.03477601334452629,0.674535870552063,0.674474835395813,0.640041172504425,0.5783935785293579,0.6181075572967529,0.8166953325271606,0.8406184315681458,0.865665853023529,0.8256301879882812,0.8356014490127563
17,0.5343023538589478,0.5381609797477722,0.46495214104652405,0.45510077476501465,0.43830156326293945,0.21830719709396362,0.21352611482143402,0.1403259038925171,0.13657407462596893,0.14901961386203766,0.7272727489471436,0.7700842618942261,0.7342420220375061,0.7055338621139526,0.7111043930053711,0.24962453544139862,0.285218209028244,0.30475422739982605,0.2752489447593689,0.2715676426887512,0.5320578813552856,0.5757700204849243,0.5712327361106873,0.4872860312461853,0.5180379152297974,0.5231554508209229,0.5413424968719482,0.526535153388977,0.49891453981399536,0.4931561052799225,0.5372053384780884,0.5533944964408875,0.5182467103004456,0.5052924156188965,0.5012334585189819,0.47302618622779846,0.5735383033752441,0.513203501701355,0.4330468773841858,0.4172742962837219,0.5760288238525391,0.6218396425247192,0.559212863445282,0.517432689666748,0.5468197464942932,0.7568792104721069,0.7922560572624207,0.8040598630905151,0.755734384059906,0.7707428336143494,0.7171710729598999,0.7469450831413269,0.7549576759338379,0.702731728553772,0.7288214564323425,0.1960187703371048,0.20080392062664032,0.1647166609764099,0.09478610754013062,0.1414797008037567,0.23181496560573578,0.22262148559093475,0.21909691393375397,0.13313162326812744,0.1809440553188324,0.5903598070144653,0.6036309599876404,0.6005770564079285,0.5764622688293457,0.5721624493598938,0.04270906373858452,0.0336437001824379,0.04512448236346245,0.03203083574771881,0.0589519664645195,0.24945418536663055,0.226970374584198,0.21495038270950317,0.16029483079910278,0.20975467562675476,0.028324374929070473,0.02802865207195282,0.02731424942612648,0.02202109433710575,0.036243267357349396,0.6833240389823914,0.6757785081863403,0.6472381949424744,0.5835069417953491,0.6178855299949646,0.8178224563598633,0.8376640677452087,0.8729042410850525,0.8277649879455566,0.8355013728141785
18,0.5355750918388367,0.5406569838523865,0.46486446261405945,0.4620024859905243,0.4440605938434601,0.22927848994731903,0.21111805737018585,0.14587754011154175,0.13842108845710754,0.14963103830814362,0.7282673120498657,0.7706490159034729,0.7339901328086853,0.7085753083229065,0.7114747762680054,0.24945491552352905,0.2866952419281006,0.3095969259738922,0.27547410130500793,0.27151307463645935,0.5319073796272278,0.575290322303772,0.5838956236839294,0.4877874553203583,0.5325045585632324,0.5279995203018188,0.5378055572509766,0.5275149345397949,0.5071571469306946,0.4940878450870514,0.5382251143455505,0.5540751814842224,0.5261480808258057,0.5045636892318726,0.5009270906448364,0.4731517434120178,0.5740731358528137,0.5203518867492676,0.43570587038993835,0.42866992950439453,0.5747345685958862,0.621833324432373,0.5587125420570374,0.5196043848991394,0.5509403347969055,0.7567458152770996,0.7924309372901917,0.8088998198509216,0.7559320330619812,0.7734261751174927,0.7190497517585754,0.7480989694595337,0.7540966272354126,0.7036830186843872,0.7291656136512756,0.19657433032989502,0.19885092973709106,0.16807392239570618,0.10125239193439484,0.14106875658035278,0.23113414645195007,0.22223128378391266,0.22167663276195526,0.13264460861682892,0.18127316236495972,0.592343807220459,0.6042990684509277,0.6004809141159058,0.5766779184341431,0.5721593499183655,0.04298553988337517,0.03380493447184563,0.04552929848432541,0.03357084095478058,0.0591391958296299,0.24891097843647003,0.23300354182720184,0.21369901299476624,0.16023971140384674,0.20956270396709442,0.028392484411597252,0.02800871431827545,0.02828301675617695,0.02200864627957344,0.03653018921613693,0.6929469704627991,0.6804965138435364,0.6480581760406494,0.5843087434768677,0.6191940903663635,0.8271341919898987,0.8371747136116028,0.8709632754325867,0.8367297649383545,0.8366538286209106
19,0.5407562851905823,0.5401947498321533,0.46863245964050293,0.4625738561153412,0.44581547379493713,0.22982308268547058,0.212942972779274,0.14981989562511444,0.13944323360919952,0.15223076939582825,0.7282272577285767,0.7710311412811279,0.7349650263786316,0.7110593318939209,0.712064266204834,0.2532298266887665,0.2837035655975342,0.30974793434143066,0.2751815617084503,0.2760807275772095,0.5371120572090149,0.575658917427063,0.5866922736167908,0.488008052110672,0.5327407121658325,0.5311369299888611,0.5402740836143494,0.5270743370056152,0.5072715282440186,0.49569931626319885,0.5420006513595581,0.5564581155776978,0.5263826847076416,0.504670262336731,0.5027182698249817,0.4779411852359772,0.5756828784942627,0.5267614722251892,0.44407960772514343,0.4417168200016022,0.5747690200805664,0.6216842532157898,0.5893064737319946,0.5234249234199524,0.5511285066604614,0.7578076124191284,0.7940530776977539,0.8088147044181824,0.7583481669425964,0.7770446538925171,0.7188675999641418,0.7483279705047607,0.754713773727417,0.7067165374755859,0.7291582226753235,0.1977386772632599,0.197174534201622,0.1680617481470108,0.10269678384065628,0.14082667231559753,0.23185083270072937,0.22376416623592377,0.22213409841060638,0.13234327733516693,0.18145039677619934,0.5937069058418274,0.6048403382301331,0.6005780100822449,0.576530396938324,0.5749159455299377,0.042892925441265106,0.034522004425525665,0.04552141949534416,0.03356489539146423,0.05954081192612648,0.24576620757579803,0.23384857177734375,0.2137375771999359,0.16178269684314728,0.20906157791614532,0.028590237721800804,0.029222294688224792,0.029787439852952957,0.02189389243721962,0.036765117198228836,0.6941925883293152,0.6805399060249329,0.649351179599762,0.5845876336097717,0.6202101707458496,0.8277590870857239,0.8378162980079651,0.8751108646392822,0.8364784717559814,0.8359639644622803
20,0.5413452386856079,0.5393407940864563,0.47913631796836853,0.4671836197376251,0.4518996775150299,0.2301502376794815,0.21350854635238647,0.1499190777540207,0.14268971979618073,0.15333333611488342,0.7305556535720825,0.7714318037033081,0.7420865893363953,0.710825502872467,0.7120136618614197,0.25445979833602905,0.2895391583442688,0.31060677766799927,0.2745131850242615,0.2781200110912323,0.5405840277671814,0.5740468502044678,0.5910033583641052,0.4937315583229065,0.5314667224884033,0.5327894687652588,0.5402325391769409,0.5283374190330505,0.511753261089325,0.49552467465400696,0.5413441061973572,0.556434154510498,0.5291950106620789,0.5044034123420715,0.5054575800895691,0.4782475531101227,0.5790857672691345,0.5422038435935974,0.44614461064338684,0.44231829047203064,0.5755281448364258,0.6215803623199463,0.5907072424888611,0.5253745317459106,0.5511608719825745,0.758590579032898,0.7956539988517761,0.8087350130081177,0.7583436965942383,0.7852922081947327,0.7191305160522461,0.7504567503929138,0.754838228225708,0.7066665291786194,0.741435170173645,0.1982380747795105,0.20276373624801636,0.16850055754184723,0.10219183564186096,0.1420913189649582,0.23044508695602417,0.2222222238779068,0.22339069843292236,0.13383665680885315,0.18144455552101135,0.5941588282585144,0.6049553155899048,0.6019183397293091,0.5763489007949829,0.5764366984367371,0.04345068335533142,0.03461344167590141,0.04739420861005783,0.033219411969184875,0.0600375235080719,0.24587911367416382,0.23396040499210358,0.21457844972610474,0.16275155544281006,0.2135038673877716,0.028517823666334152,0.029455222189426422,0.030657442286610603,0.021711092442274094,0.03635552525520325,0.6934903860092163,0.6787136793136597,0.6581246852874756,0.582292914390564,0.6209663152694702,0.8279549479484558,0.8368846774101257,0.8743284344673157,0.8345243334770203,0.8348702788352966
25,0.5516466498374939,0.5505630373954773,0.4821016192436218,0.48780009150505066,0.466284841299057,0.23156234622001648,0.2051408737897873,0.15603375434875488,0.14491158723831177,0.15635383129119873,0.7368070483207703,0.7731204032897949,0.7402307987213135,0.7183206081390381,0.7128791213035583,0.2629721760749817,0.2926872968673706,0.3132930099964142,0.27250000834465027,0.2843376398086548,0.5439191460609436,0.5758116245269775,0.6021420955657959,0.5274394154548645,0.5346047878265381,0.5381274223327637,0.5474414825439453,0.5342007875442505,0.5138332843780518,0.502385139465332,0.5472031235694885,0.5585939288139343,0.5323601961135864,0.5121299028396606,0.5103404521942139,0.492989718914032,0.5863248705863953,0.5497734546661377,0.46607351303100586,0.47573795914649963,0.5783368945121765,0.6237192749977112,0.5992754101753235,0.5423637628555298,0.5561370253562927,0.7644168138504028,0.7984685301780701,0.8153906464576721,0.7647966742515564,0.7887498140335083,0.7202133536338806,0.7582799196243286,0.7604081630706787,0.7187916040420532,0.7440884709358215,0.20047079026699066,0.20714637637138367,0.1836332082748413,0.11459796875715256,0.15060600638389587,0.2343936711549759,0.2325659990310669,0.23027166724205017,0.1392882615327835,0.18748946487903595,0.598329484462738,0.6103919744491577,0.609211266040802,0.5796694755554199,0.58648681640625,0.04391416162252426,0.03979885205626488,0.04562941938638687,0.04125340282917023,0.06287702918052673,0.2496703863143921,0.2459966391324997,0.2180713713169098,0.16909484565258026,0.23283831775188446,0.0303590539842844,0.02942572347819805,0.03263135999441147,0.023853139951825142,0.037150997668504715,0.6960616707801819,0.6791089177131653,0.6609694957733154,0.5849542617797852,0.6263484358787537,0.832827091217041,0.8425227999687195,0.8850703239440918,0.8358113169670105,0.8547806739807129
30,0.5592746138572693,0.5533914566040039,0.5054870247840881,0.5030929446220398,0.46921759843826294,0.2355801910161972,0.2048134058713913,0.16339842975139618,0.14744333922863007,0.16309945285320282,0.7390403151512146,0.7743427157402039,0.7458536028862,0.7192591428756714,0.7175595760345459,0.27124255895614624,0.3039777874946594,0.3137132227420807,0.27379414439201355,0.2904197871685028,0.5408909916877747,0.5792802572250366,0.6072530746459961,0.5333550572395325,0.5381904244422913,0.5373671650886536,0.5509922504425049,0.5433436632156372,0.5269503593444824,0.5093858242034912,0.5526332855224609,0.5713919401168823,0.5357869267463684,0.5227735042572021,0.5157296657562256,0.4988082945346832,0.6015563607215881,0.5587118268013,0.46948161721229553,0.4883960783481598,0.5860329866409302,0.6378509998321533,0.6021196842193604,0.5576385259628296,0.5667837858200073,0.766516923904419,0.8044559359550476,0.8204561471939087,0.7783960103988647,0.7955396175384521,0.7199741005897522,0.7659397721290588,0.7614942789077759,0.7204756736755371,0.7460101842880249,0.20125731825828552,0.20850911736488342,0.1860947161912918,0.11717483401298523,0.1554386466741562,0.2372821718454361,0.2372085005044937,0.2328604757785797,0.1527189463376999,0.1887483447790146,0.5996987223625183,0.6116148829460144,0.6126471161842346,0.5883558988571167,0.59238201379776,0.045016076415777206,0.041267942637205124,0.048632219433784485,0.04222853109240532,0.06580211222171783,0.2502822279930115,0.24825192987918854,0.23372691869735718,0.183000385761261,0.25531071424484253,0.031302232295274734,0.02955245040357113,0.033912766724824905,0.024055657908320427,0.03818560391664505,0.7029134035110474,0.6907975077629089,0.6726945638656616,0.5954519510269165,0.6321702003479004,0.835968017578125,0.8578383922576904,0.8881819248199463,0.8386372327804565,0.8570486903190613
40,0.5638946890830994,0.5784120559692383,0.5180191397666931,0.5193477272987366,0.47463321685791016,0.24306365847587585,0.2150985598564148,0.18039250373840332,0.14898166060447693,0.16746412217617035,0.7465072274208069,0.7831609845161438,0.7588586211204529,0.7237739562988281,0.7206966280937195,0.27373674511909485,0.31196433305740356,0.31833407282829285,0.28407803177833557,0.2910196781158447,0.548616349697113,0.5843071341514587,0.6092413663864136,0.549588143825531,0.5505858063697815,0.5466672778129578,0.560431182384491,0.5630538463592529,0.5326820611953735,0.5217378735542297,0.5586152076721191,0.5773398280143738,0.5451440215110779,0.5276862382888794,0.5202385187149048,0.5166712999343872,0.606207013130188,0.5781389474868774,0.4833326041698456,0.4973549544811249,0.5924184918403625,0.6416798233985901,0.6143128275871277,0.5596905946731567,0.572034478187561,0.7721794843673706,0.8123906850814819,0.8258398771286011,0.7834583520889282,0.7990775108337402,0.726086437702179,0.7686082124710083,0.7670667767524719,0.7290107607841492,0.7501621842384338,0.2141154259443283,0.2154000997543335,0.20226344466209412,0.12448738515377045,0.16379939019680023,0.25093212723731995,0.27525410056114197,0.23912590742111206,0.16823464632034302,0.19169239699840546,0.6037611961364746,0.6154510378837585,0.6219619512557983,0.6003015637397766,0.5946323275566101,0.0459161140024662,0.04869379848241806,0.052020806819200516,0.04499480128288269,0.06768231838941574,0.24875999987125397,0.2617298662662506,0.24858726561069489,0.20260165631771088,0.2608889639377594,0.03157572075724602,0.031215934082865715,0.03982521966099739,0.025941384956240654,0.041267868131399155,0.7036424279212952,0.6915600299835205,0.6832492351531982,0.6167990565299988,0.6371780037879944,0.8384729027748108,0.8568965792655945,0.887089192867279,0.8553844690322876,0.8567758798599243
50,0.5675785541534424,0.5905865430831909,0.5273619294166565,0.526703953742981,0.4818841218948364,0.241642564535141,0.21810027956962585,0.19260898232460022,0.15586034953594208,0.1710682213306427,0.7517231702804565,0.7861514687538147,0.7726765275001526,0.7302121520042419,0.7331322431564331,0.28375351428985596,0.32971063256263733,0.3263339400291443,0.2905972898006439,0.296152800321579,0.5557021498680115,0.6073000431060791,0.615007758140564,0.5650185942649841,0.5508166551589966,0.5478954315185547,0.5737292766571045,0.5694411993026733,0.5363945960998535,0.5296555757522583,0.5635648965835571,0.5825632214546204,0.5598633289337158,0.5339388847351074,0.5267643928527832,0.5221062302589417,0.6114997863769531,0.5868986248970032,0.48914778232574463,0.5071800351142883,0.6067768931388855,0.6467429399490356,0.6333615779876709,0.5770040154457092,0.5809774994850159,0.7755951881408691,0.8180725574493408,0.8293781876564026,0.7913080453872681,0.8073237538337708,0.7335759997367859,0.7716423869132996,0.7701065540313721,0.7337497472763062,0.752194881439209,0.2186846137046814,0.21981193125247955,0.2106270045042038,0.13038700819015503,0.16903933882713318,0.25479093194007874,0.2861529290676117,0.25177645683288574,0.177856907248497,0.19864237308502197,0.6094593405723572,0.6226867437362671,0.6249944567680359,0.6027946472167969,0.6008133888244629,0.047718632966279984,0.07174888253211975,0.05720122531056404,0.056621432304382324,0.07325013726949692,0.2515726685523987,0.27618640661239624,0.27329733967781067,0.21779875457286835,0.2640378773212433,0.034077487885951996,0.036036036908626556,0.041770003736019135,0.03094247728586197,0.04201464727520943,0.7109317779541016,0.6928054690361023,0.6918391585350037,0.6324287056922913,0.6383071541786194,0.8485666513442993,0.867794394493103,0.8940770030021667,0.8581265807151794,0.8626945614814758
60,0.574661135673523,0.601719081401825,0.5444532036781311,0.5308225154876709,0.48837438225746155,0.24368241429328918,0.22241909801959991,0.20794081687927246,0.1644919216632843,0.17724820971488953,0.7531667947769165,0.7873274683952332,0.7752696871757507,0.7358227372169495,0.7371962666511536,0.28472647070884705,0.33827322721481323,0.32925522327423096,0.3020871579647064,0.2991437613964081,0.5699775815010071,0.6108840107917786,0.6192944645881653,0.566389262676239,0.5562081336975098,0.5512211918830872,0.5839986801147461,0.5726872086524963,0.5399987697601318,0.5355139374732971,0.5678707957267761,0.5910379886627197,0.5725046992301941,0.544567346572876,0.5330329537391663,0.5306523442268372,0.6153764724731445,0.5917451977729797,0.4984903633594513,0.5145321488380432,0.6080480217933655,0.6518692374229431,0.6502427458763123,0.5820368528366089,0.59324049949646,0.7817745804786682,0.8211320042610168,0.8338769674301147,0.8007221817970276,0.8137836456298828,0.7358091473579407,0.776222825050354,0.7725457549095154,0.7372772097587585,0.7563429474830627,0.22116626799106598,0.22976955771446228,0.22419071197509766,0.1339637041091919,0.172743558883667,0.26974713802337646,0.2875402569770813,0.2746008336544037,0.1806962490081787,0.2045738697052002,0.6135008335113525,0.6288764476776123,0.6277020573616028,0.6100097894668579,0.6019118428230286,0.051926299929618835,0.07918751984834671,0.0585193894803524,0.061792753636837006,0.07882676273584366,0.2562638521194458,0.29710981249809265,0.2797178030014038,0.22459270060062408,0.266221821308136,0.036271002143621445,0.04245412349700928,0.04777606949210167,0.03293677046895027,0.04362785443663597,0.7198497653007507,0.6965070366859436,0.7005331516265869,0.6425768733024597,0.6429721713066101,0.8505685329437256,0.8763555288314819,0.8956829309463501,0.8627280592918396,0.8663104772567749
70,0.5893411040306091,0.6135085225105286,0.572689950466156,0.5331074595451355,0.4932916760444641,0.24506762623786926,0.23010648787021637,0.21005386114120483,0.16838860511779785,0.18407492339611053,0.7572538256645203,0.7933949828147888,0.7793636322021484,0.7423303127288818,0.7391610741615295,0.28676384687423706,0.3503720164299011,0.33100762963294983,0.3053288757801056,0.29797419905662537,0.5759814381599426,0.618823766708374,0.6296848058700562,0.5763181447982788,0.5627536177635193,0.5505605936050415,0.5867348313331604,0.5749306678771973,0.542894184589386,0.5416416525840759,0.5736021399497986,0.5931121110916138,0.5813372731208801,0.5562718510627747,0.5359252691268921,0.5362796783447266,0.623046338558197,0.5944225788116455,0.5130842924118042,0.5191190242767334,0.6110504865646362,0.6553956270217896,0.6538612246513367,0.5943275094032288,0.5999868512153625,0.7858433127403259,0.8288030028343201,0.8362424969673157,0.8045057654380798,0.8150805830955505,0.7378945350646973,0.7793847322463989,0.7791871428489685,0.7428410053253174,0.7620988488197327,0.22126716375350952,0.23316338658332825,0.2271784245967865,0.14709074795246124,0.1739097237586975,0.27168312668800354,0.289651095867157,0.2879362106323242,0.1905384510755539,0.2066916674375534,0.6172288060188293,0.6312514543533325,0.6293095946311951,0.6112801432609558,0.6043827533721924,0.061259496957063675,0.10214947909116745,0.06527109444141388,0.06659173965454102,0.0916249081492424,0.26451632380485535,0.30295273661613464,0.28465983271598816,0.23064078390598297,0.2737831175327301,0.038651686161756516,0.04649070277810097,0.04770920053124428,0.035358984023332596,0.04459715262055397,0.7255332469940186,0.6988794207572937,0.7038703560829163,0.6524989604949951,0.6513763070106506,0.8570349812507629,0.8802454471588135,0.8992265462875366,0.8708698749542236,0.8759668469429016
80,0.5989682078361511,0.6246106028556824,0.580053985118866,0.5400137305259705,0.49792563915252686,0.24699504673480988,0.23413674533367157,0.21703128516674042,0.17144551873207092,0.1877964287996292,0.7625352740287781,0.7946832776069641,0.7868025898933411,0.745898425579071,0.744434118270874,0.2876664400100708,0.3499436378479004,0.33384379744529724,0.30930912494659424,0.29796016216278076,0.5790897011756897,0.6209759712219238,0.6331016421318054,0.5798658132553101,0.566807210445404,0.5567268133163452,0.592007040977478,0.5787447690963745,0.5474706292152405,0.5459668040275574,0.5791478753089905,0.5991790890693665,0.5852940678596497,0.5582417845726013,0.5388079881668091,0.5432710647583008,0.6285470724105835,0.6059604287147522,0.5228680968284607,0.5256299376487732,0.6190078854560852,0.6625943779945374,0.6609597206115723,0.599940299987793,0.6057410836219788,0.7877664566040039,0.8313185572624207,0.8391903638839722,0.808274507522583,0.8183300495147705,0.7404823303222656,0.7819420099258423,0.7809988856315613,0.7479401230812073,0.7647334933280945,0.22554068267345428,0.23838184773921967,0.2324865311384201,0.15258240699768066,0.17609429359436035,0.2790899872779846,0.30206790566444397,0.28823065757751465,0.19583551585674286,0.21543285250663757,0.6198086142539978,0.6346355676651001,0.6337769031524658,0.6137601733207703,0.6053885817527771,0.06704668700695038,0.12111368775367737,0.0766572430729866,0.07010185718536377,0.09698609262704849,0.26654547452926636,0.307994544506073,0.2984025478363037,0.2371184527873993,0.28251081705093384,0.039690855890512466,0.053865596652030945,0.04906250163912773,0.036146845668554306,0.04583302512764931,0.7281323075294495,0.7016599178314209,0.7071154713630676,0.6532770395278931,0.6561212539672852,0.8577210307121277,0.8841173648834229,0.9006089568138123,0.872243344783783,0.8822597861289978
100,0.5988708734512329,0.628755509853363,0.5931682586669922,0.5519505739212036,0.5027028322219849,0.2472398430109024,0.2423398345708847,0.2182287573814392,0.17266803979873657,0.1931988000869751,0.7672991156578064,0.7996684908866882,0.7940541505813599,0.7529335618019104,0.7499917149543762,0.28997328877449036,0.351235568523407,0.34203383326530457,0.31347882747650146,0.30220165848731995,0.5846439003944397,0.6387129426002502,0.6371280550956726,0.5879778861999512,0.5799543857574463,0.5640062093734741,0.5970056653022766,0.5886545181274414,0.5571338534355164,0.5519098043441772,0.5851891040802002,0.6053558588027954,0.5923931002616882,0.5627546310424805,0.5453073382377625,0.5488952994346619,0.636883556842804,0.6153283715248108,0.5385045409202576,0.5396085977554321,0.622826099395752,0.6713539958000183,0.673644483089447,0.6080960631370544,0.6130068302154541,0.7917522192001343,0.8359285593032837,0.8454891443252563,0.8156376481056213,0.8227207660675049,0.747167706489563,0.7845398187637329,0.785171627998352,0.7530158162117004,0.7667505145072937,0.22712846100330353,0.2424212247133255,0.23559650778770447,0.15867896378040314,0.18907305598258972,0.28498876094818115,0.3084862530231476,0.3106076419353485,0.20451237261295319,0.22054250538349152,0.6254162788391113,0.6409386396408081,0.6386074423789978,0.6163267493247986,0.6064559817314148,0.0846087709069252,0.16265451908111572,0.09376225620508194,0.09539541602134705,0.12845011055469513,0.26776859164237976,0.31771814823150635,0.3209497630596161,0.24496501684188843,0.2842852473258972,0.04419047757983208,0.06143209710717201,0.05540565028786659,0.036790188401937485,0.053718626499176025,0.7313845157623291,0.7084886431694031,0.7133026123046875,0.6680364608764648,0.6613558530807495,0.8643324971199036,0.8946771025657654,0.90924471616745,0.8765117526054382,0.8873822689056396
120,0.6097955107688904,0.638056218624115,0.6040192246437073,0.5607668161392212,0.5081599354743958,0.2513933479785919,0.2507106065750122,0.22525633871555328,0.17784970998764038,0.1930188685655594,0.7706900835037231,0.8011274933815002,0.7977568507194519,0.7551349997520447,0.7537297606468201,0.29394692182540894,0.358495831489563,0.34876975417137146,0.3157961368560791,0.3059561550617218,0.5906715989112854,0.6418505311012268,0.6439564228057861,0.5935704112052917,0.5857456922531128,0.5720452666282654,0.6055974364280701,0.5927923321723938,0.5599185824394226,0.5598745942115784,0.5874882936477661,0.6135664582252502,0.5958921909332275,0.5654872059822083,0.5508116483688354,0.5569992661476135,0.6412529349327087,0.6219274401664734,0.5470424294471741,0.547877848148346,0.6281364560127258,0.6772997975349426,0.6786040663719177,0.6160994172096252,0.6241319179534912,0.7961604595184326,0.8410224318504333,0.846425473690033,0.8187034130096436,0.8263731598854065,0.7527984380722046,0.7867493629455566,0.789060115814209,0.7576934695243835,0.7682618498802185,0.2292497605085373,0.2437678724527359,0.24501396715641022,0.16232815384864807,0.19117586314678192,0.28789079189300537,0.3185451328754425,0.3266375660896301,0.22175812721252441,0.23262076079845428,0.628486692905426,0.6466820240020752,0.6434302926063538,0.6198257803916931,0.6111190319061279,0.1093202531337738,0.2088388204574585,0.1442006230354309,0.1140763983130455,0.16573764383792877,0.2741084396839142,0.3299895226955414,0.3294422924518585,0.26002076268196106,0.2913769483566284,0.0520453043282032,0.08148778975009918,0.06635183095932007,0.04026155173778534,0.06192685291171074,0.7333006262779236,0.7134825587272644,0.7190837264060974,0.6757250428199768,0.6675839424133301,0.8714904189109802,0.8999665975570679,0.9146299958229065,0.882724404335022,0.8933842778205872
160,0.6185595989227295,0.6493285894393921,0.624979555606842,0.5710368156433105,0.5160189867019653,0.2495865821838379,0.2569115459918976,0.23618343472480774,0.18482746183872223,0.1981486827135086,0.7759965062141418,0.806036651134491,0.8025566935539246,0.7653878927230835,0.758787989616394,0.30404889583587646,0.367671400308609,0.3609817922115326,0.32740190625190735,0.31645771861076355,0.5983911156654358,0.6490774750709534,0.653613269329071,0.603547990322113,0.5939273834228516,0.5834946036338806,0.6192663908004761,0.6077219843864441,0.5669399499893188,0.5648102164268494,0.593379557132721,0.6192710399627686,0.6019164323806763,0.5728573203086853,0.5605048537254333,0.5606604218482971,0.6434868574142456,0.6357296109199524,0.5633417963981628,0.5624788403511047,0.6361101865768433,0.692493736743927,0.6895503401756287,0.6268444657325745,0.6311973333358765,0.802728533744812,0.8455478549003601,0.8511276245117188,0.8255499005317688,0.8307631015777588,0.759058952331543,0.790206253528595,0.7921441793441772,0.7638338804244995,0.7731337547302246,0.234341099858284,0.25653207302093506,0.2552485764026642,0.1759795993566513,0.19511356949806213,0.29799896478652954,0.35294806957244873,0.3618306815624237,0.24720926582813263,0.24802929162979126,0.6305879354476929,0.6490358114242554,0.6480618119239807,0.6239570379257202,0.614834189414978,0.17145201563835144,0.29113924503326416,0.20640228688716888,0.15058986842632294,0.2189202606678009,0.28296107053756714,0.3420761227607727,0.3462486267089844,0.2673126459121704,0.2975098192691803,0.06698700040578842,0.11014948785305023,0.09058865159749985,0.047120895236730576,0.07593182474374771,0.7383705377578735,0.7242016792297363,0.7363412380218506,0.6921083927154541,0.6791566014289856,0.8785870671272278,0.9062631130218506,0.9236952662467957,0.8915468454360962,0.9008867144584656
240,0.6260283589363098,0.6631651520729065,0.6489338874816895,0.581271767616272,0.5280138850212097,0.2509492039680481,0.2689976394176483,0.2548805773258209,0.19401335716247559,0.2002941220998764,0.7845020890235901,0.8153409361839294,0.812495768070221,0.7732053399085999,0.7682880759239197,0.3137478530406952,0.3905772864818573,0.37793225049972534,0.33763599395751953,0.32898497581481934,0.6135311126708984,0.6612172722816467,0.662531316280365,0.6172946095466614,0.6080535650253296,0.5947576761245728,0.6322125792503357,0.6276126503944397,0.5771784782409668,0.5725221037864685,0.6011945009231567,0.6287052631378174,0.6135903000831604,0.5830615758895874,0.5694825649261475,0.57035893201828,0.6543582677841187,0.6514866948127747,0.5820782780647278,0.5846107602119446,0.641602098941803,0.7083868384361267,0.7020263075828552,0.6418696641921997,0.6435108184814453,0.807839035987854,0.8553125858306885,0.8594858050346375,0.8320183753967285,0.8368604779243469,0.7631160616874695,0.7943739295005798,0.7974560260772705,0.7719387412071228,0.7763378620147705,0.23992417752742767,0.2710753083229065,0.27273234724998474,0.188095822930336,0.20414960384368896,0.3132646381855011,0.38031432032585144,0.38443440198898315,0.27026262879371643,0.26480287313461304,0.6356704831123352,0.658663272857666,0.6562044620513916,0.6298384070396423,0.6217674612998962,0.2236095368862152,0.375,0.3264996111392975,0.21015585958957672,0.2794819474220276,0.29728198051452637,0.3577435314655304,0.3651837706565857,0.27942514419555664,0.30999037623405457,0.10444777458906174,0.15901745855808258,0.1444379687309265,0.0794958770275116,0.09890789538621902,0.746562659740448,0.7312638759613037,0.7548784613609314,0.7061729431152344,0.6929366588592529,0.8819178938865662,0.9192574620246887,0.9371560215950012,0.9008615612983704,0.907645046710968
320,0.6302745938301086,0.666963517665863,0.6584694385528564,0.5903032422065735,0.5354530811309814,0.25047555565834045,0.2744022011756897,0.2695053815841675,0.2001798003911972,0.2048550695180893,0.787558376789093,0.8215444684028625,0.8197689056396484,0.7784034609794617,0.772817850112915,0.319327175617218,0.4004083275794983,0.39089155197143555,0.3484508693218231,0.3373103141784668,0.6155723333358765,0.6694908738136292,0.6690362095832825,0.6269064545631409,0.6152002811431885,0.5977533459663391,0.6387062668800354,0.6355425119400024,0.5825298428535461,0.5797796249389648,0.6052297353744507,0.633913516998291,0.6201871037483215,0.5917881727218628,0.5767276287078857,0.5800684690475464,0.6674293279647827,0.6614359617233276,0.5972236394882202,0.5944924354553223,0.6475734114646912,0.7131606340408325,0.7118565440177917,0.6509825587272644,0.6528119444847107,0.811335563659668,0.860848069190979,0.8629425764083862,0.8373892903327942,0.8414148092269897,0.7672691345214844,0.7995662689208984,0.800242006778717,0.7771161794662476,0.7800387144088745,0.24671509861946106,0.28476977348327637,0.28356730937957764,0.19543147087097168,0.2077074944972992,0.32287442684173584,0.40457653999328613,0.40896472334861755,0.2937077283859253,0.27598270773887634,0.6374551057815552,0.6616896390914917,0.6601371765136719,0.6336451768875122,0.6244010925292969,0.26111504435539246,0.40345820784568787,0.37798166275024414,0.26279217004776,0.3020527958869934,0.30103960633277893,0.3702338933944702,0.3748377859592438,0.2860880196094513,0.3177260756492615,0.1316787302494049,0.20639927685260773,0.17490196228027344,0.10185382515192032,0.12350597977638245,0.7490788698196411,0.7434300780296326,0.7654675841331482,0.7112103700637817,0.7027801275253296,0.8888151049613953,0.9286920428276062,0.943458616733551,0.9126905798912048,0.9138873815536499
512,0.6399942636489868,0.6738470792770386,0.6762333512306213,0.6045125126838684,0.5455471873283386,0.2632247805595398,0.2870270609855652,0.29349854588508606,0.2146395742893219,0.2089635282754898,0.7912478446960449,0.8256562948226929,0.8257708549499512,0.7876195907592773,0.7802368402481079,0.32576626539230347,0.42800629138946533,0.4166424572467804,0.3611863851547241,0.35104507207870483,0.6205431818962097,0.6757398247718811,0.6781423687934875,0.6326747536659241,0.6264208555221558,0.6083477735519409,0.6489300727844238,0.6481650471687317,0.5917772650718689,0.5890461802482605,0.610692024230957,0.6419225335121155,0.6352349519729614,0.6015986800193787,0.5860454440116882,0.5973222255706787,0.6834613680839539,0.6831343770027161,0.6198248863220215,0.6104549765586853,0.6509391069412231,0.7263234853744507,0.7243558764457703,0.6671871542930603,0.6612833142280579,0.8138259053230286,0.8647792339324951,0.8671907782554626,0.8431050181388855,0.8457813858985901,0.7705969214439392,0.8061600923538208,0.8062543869018555,0.7839921712875366,0.7867616415023804,0.26410359144210815,0.3078248202800751,0.3090861439704895,0.2144157886505127,0.22670310735702515,0.34550148248672485,0.4502204656600952,0.4578406512737274,0.3358796536922455,0.30617931485176086,0.6404633522033691,0.6662279963493347,0.6683397889137268,0.6368889808654785,0.6299874186515808,0.29739129543304443,0.4503311216831207,0.44851258397102356,0.32534247636795044,0.3436960279941559,0.312981516122818,0.39012444019317627,0.39729905128479004,0.3050207197666168,0.331107497215271,0.17071853578090668,0.2782283127307892,0.246401846408844,0.13665743172168732,0.16080401837825775,0.7569855451583862,0.7547328472137451,0.7788575887680054,0.7241204380989075,0.7115245461463928,0.902112603187561,0.9413574934005737,0.9522081613540649,0.9239357709884644,0.92182457447052
768,0.6427192091941833,0.6788926720619202,0.6857731342315674,0.6162755489349365,0.5566585659980774,0.2836759686470032,0.31767675280570984,0.32525768876075745,0.23675093054771423,0.22803761065006256,0.7932639718055725,0.8306799530982971,0.8307889103889465,0.7941927313804626,0.784842312335968,0.3351748287677765,0.4434620141983032,0.4381192624568939,0.372244656085968,0.3666219115257263,0.6267659068107605,0.6795575022697449,0.6837665438652039,0.6395362019538879,0.6348360180854797,0.6106926798820496,0.6558473706245422,0.6546807885169983,0.6002275943756104,0.6006462574005127,0.6133058071136475,0.6483750939369202,0.6425371170043945,0.6061124205589294,0.5946246385574341,0.608427107334137,0.70006263256073,0.7018081545829773,0.6400404572486877,0.6351080536842346,0.6541376113891602,0.7355262637138367,0.7313316464424133,0.6784659028053284,0.6716572642326355,0.8150616884231567,0.8689171671867371,0.8699701428413391,0.84791499376297,0.8506154417991638,0.7725979089736938,0.8110721707344055,0.8111180067062378,0.7854776382446289,0.7892666459083557,0.28543370962142944,0.34365758299827576,0.34213173389434814,0.23479902744293213,0.24722445011138916,0.3670508563518524,0.4980195462703705,0.5027303099632263,0.36976125836372375,0.3409864604473114,0.6410508155822754,0.6683223843574524,0.6711295247077942,0.6390118598937988,0.6339338421821594,0.338399201631546,0.45517241954803467,0.47466006875038147,0.3807615339756012,0.36795252561569214,0.3264926075935364,0.40593892335891724,0.4187532365322113,0.32788175344467163,0.34290069341659546,0.1916721761226654,0.3078034818172455,0.3395107388496399,0.16863544285297394,0.19393283128738403,0.762559175491333,0.7617366313934326,0.7942452430725098,0.7337663769721985,0.71798175573349,0.9105437397956848,0.9477585554122925,0.9610520005226135,0.9310992360115051,0.9308255910873413


==> figures/CanadianCropland.csv <==
k,croma_0,satmae_0,ijepa_0,croma_1,satmae_1,ijepa_1,croma_2,satmae_2,ijepa_2,croma_3,satmae_3,ijepa_3,croma_4,satmae_4,ijepa_4,croma_5,satmae_5,ijepa_5,croma_6,satmae_6,ijepa_6,croma_7,satmae_7,ijepa_7,croma_8,satmae_8,ijepa_8,croma_9,satmae_9,ijepa_9
1,0.15727487206459045,0.16762502491474152,0.15203635394573212,0.37042975425720215,0.41665229201316833,0.4014202952384949,0.38087359070777893,0.37495821714401245,0.34265944361686707,0.3542770743370056,0.35547298192977905,0.3187592327594757,0.16071604192256927,0.1644398719072342,0.15721549093723297,0.36200931668281555,0.43582090735435486,0.29154786467552185,0.2604658603668213,0.25220298767089844,0.24742268025875092,0.22516277432441711,0.2666666805744171,0.22112499177455902,0.26742348074913025,0.2926948368549347,0.27395400404930115,0.22689075767993927,0.24617846310138702,0.2534382939338684
2,0.17363636195659637,0.18072505295276642,0.15198196470737457,0.3829822242259979,0.4397374093532562,0.46149468421936035,0.38847291469573975,0.3851662278175354,0.34768080711364746,0.4357641935348511,0.35786524415016174,0.38834619522094727,0.16651655733585358,0.17369067668914795,0.172207310795784,0.42301586270332336,0.5104421973228455,0.3330341875553131,0.28335556387901306,0.2696208357810974,0.25484856963157654,0.2549988627433777,0.308398962020874,0.23393841087818146,0.2799822986125946,0.2948535084724426,0.28854143619537354,0.24960239231586456,0.2638680636882782,0.260396808385849
3,0.18071402609348297,0.18014274537563324,0.1555224508047104,0.4015904664993286,0.44076499342918396,0.4717869758605957,0.4111453890800476,0.3852319121360779,0.34604817628860474,0.5148634910583496,0.39200955629348755,0.4029025435447693,0.17485006153583527,0.17460641264915466,0.17349642515182495,0.506295382976532,0.5164196491241455,0.36742299795150757,0.30207526683807373,0.2665492594242096,0.2669212222099304,0.26623600721359253,0.31036296486854553,0.2358616441488266,0.301075279712677,0.2927798926830292,0.28667739033699036,0.27142202854156494,0.27422019839286804,0.260590136051178
4,0.18053622543811798,0.1840081512928009,0.15155401825904846,0.41030073165893555,0.4476946294307709,0.4714463949203491,0.41405820846557617,0.39244312047958374,0.375823974609375,0.5521260499954224,0.39213675260543823,0.4222181737422943,0.17387796938419342,0.17385058104991913,0.17928072810173035,0.541584312915802,0.5234640836715698,0.3902890086174011,0.3062184154987335,0.28215017914772034,0.28246089816093445,0.27051565051078796,0.3216366469860077,0.23599670827388763,0.30519428849220276,0.29670771956443787,0.29467564821243286,0.2713078558444977,0.27227771282196045,0.2636800706386566
5,0.18160584568977356,0.19117364287376404,0.15196716785430908,0.43030622601509094,0.4485267996788025,0.47375428676605225,0.41942399740219116,0.39899730682373047,0.3783089220523834,0.5572634935379028,0.39682266116142273,0.4187387526035309,0.17321248352527618,0.1746443808078766,0.17922474443912506,0.5427961945533752,0.526190459728241,0.4075092673301697,0.30827265977859497,0.2837008833885193,0.3047806918621063,0.2779233157634735,0.3273712694644928,0.24493631720542908,0.30619877576828003,0.2967226207256317,0.2981328070163727,0.2711082398891449,0.27415814995765686,0.2680704593658447
6,0.18977828323841095,0.19062289595603943,0.155194491147995,0.43201133608818054,0.4485751986503601,0.4641474783420563,0.41897013783454895,0.3985844850540161,0.3750317096710205,0.5673097968101501,0.4100552797317505,0.42107143998146057,0.1746031790971756,0.18436624109745026,0.17866870760917664,0.5538652539253235,0.5319724082946777,0.4067271053791046,0.31457072496414185,0.2856430411338806,0.3077341616153717,0.2793976962566376,0.3320147395133972,0.25083962082862854,0.30491122603416443,0.30446362495422363,0.3004818856716156,0.2776682674884796,0.2744048237800598,0.2775312662124634
7,0.18952712416648865,0.19142746925354004,0.1549881249666214,0.43138641119003296,0.4620714783668518,0.4848197400569916,0.4306255280971527,0.4023379683494568,0.38148853182792664,0.5709204077720642,0.43022188544273376,0.42092108726501465,0.17645263671875,0.18427902460098267,0.1822005808353424,0.5751487016677856,0.5390989780426025,0.41101184487342834,0.3169398903846741,0.2875686585903168,0.308906227350235,0.28875088691711426,0.33614373207092285,0.2582463324069977,0.3061925768852234,0.30263474583625793,0.3032152056694031,0.27639085054397583,0.28053364157676697,0.27808111906051636
8,0.1911352127790451,0.194906085729599,0.16650494933128357,0.4424242377281189,0.46410417556762695,0.48369720578193665,0.43132948875427246,0.4057738482952118,0.3820633590221405,0.5789117217063904,0.4433644711971283,0.43278688192367554,0.18124660849571228,0.18545113503932953,0.18330784142017365,0.579944908618927,0.5331343412399292,0.4161337912082672,0.3236815929412842,0.2905227243900299,0.3104589879512787,0.29078352451324463,0.33618783950805664,0.25980597734451294,0.30922257900238037,0.30407094955444336,0.3049306273460388,0.2760052978992462,0.2819896340370178,0.27823880314826965
9,0.189939945936203,0.19420917332172394,0.16571427881717682,0.44336023926734924,0.47024235129356384,0.48418858647346497,0.4331570267677307,0.4058327376842499,0.38401201367378235,0.594495415687561,0.44274523854255676,0.43375250697135925,0.1800856590270996,0.18750669062137604,0.18284596502780914,0.5808015465736389,0.5409436821937561,0.42903876304626465,0.3247474431991577,0.28923389315605164,0.3102800250053406,0.2910909950733185,0.33558714389801025,0.2606559097766876,0.3107697367668152,0.3087073266506195,0.3074018657207489,0.27715355157852173,0.28528892993927,0.27407050132751465
10,0.19172684848308563,0.19521833956241608,0.16650952398777008,0.4462604224681854,0.47032615542411804,0.48366138339042664,0.4424632489681244,0.40698185563087463,0.39353233575820923,0.5960082411766052,0.44373592734336853,0.440313458442688,0.18453332781791687,0.18754014372825623,0.18508554995059967,0.5830090641975403,0.5413419008255005,0.47533753514289856,0.33348798751831055,0.2989750802516937,0.3047363758087158,0.29920870065689087,0.3349930942058563,0.26059889793395996,0.311338871717453,0.30825480818748474,0.30903467535972595,0.2796953022480011,0.28104516863822937,0.27393823862075806
11,0.19102588295936584,0.19357359409332275,0.1684926301240921,0.4472038447856903,0.467388391494751,0.48335081338882446,0.4438527226448059,0.4063918888568878,0.4056675434112549,0.6034843325614929,0.4431115388870239,0.4766104221343994,0.18287897109985352,0.18883933126926422,0.18529663980007172,0.5839818120002747,0.5473129749298096,0.49192100763320923,0.3329623341560364,0.30498483777046204,0.3061334192752838,0.2987767159938812,0.33605310320854187,0.2635743021965027,0.3143996000289917,0.3207434415817261,0.3089611530303955,0.2783244252204895,0.28104692697525024,0.2736437916755676
12,0.1916581094264984,0.19651347398757935,0.16809089481830597,0.4511305093765259,0.4674922525882721,0.4829426407814026,0.44597575068473816,0.40786805748939514,0.4051636755466461,0.6107587218284607,0.44641175866127014,0.47087931632995605,0.18128223717212677,0.18782161176204681,0.1817612648010254,0.584022045135498,0.5401036739349365,0.4989576041698456,0.33034640550613403,0.30474746227264404,0.31094324588775635,0.29906079173088074,0.3378754258155823,0.2665487825870514,0.31620222330093384,0.32649558782577515,0.3085605204105377,0.2797674834728241,0.28114327788352966,0.2710244655609131
13,0.19218546152114868,0.1943921595811844,0.16802625358104706,0.453241229057312,0.47640901803970337,0.4850618541240692,0.4487285315990448,0.41278064250946045,0.4066530764102936,0.6120730042457581,0.4536594748497009,0.4703640043735504,0.18129892647266388,0.1883668452501297,0.18244658410549164,0.5836425423622131,0.5379562973976135,0.5080713629722595,0.3306227922439575,0.3049764633178711,0.3161487281322479,0.3005722761154175,0.3470217287540436,0.2673891484737396,0.31647688150405884,0.32556936144828796,0.31150585412979126,0.2813788056373596,0.2805129587650299,0.273236483335495
14,0.19155509769916534,0.19624707102775574,0.17327825725078583,0.4521954655647278,0.4837346076965332,0.48995906114578247,0.4495227634906769,0.4139784872531891,0.4085003733634949,0.6113066077232361,0.45406022667884827,0.47290828824043274,0.18647363781929016,0.18986114859580994,0.18336163461208344,0.5863297581672668,0.5392397046089172,0.5085706114768982,0.3347894847393036,0.3049418032169342,0.3140881657600403,0.3170229196548462,0.34792399406433105,0.26763829588890076,0.3180241882801056,0.32763680815696716,0.31174710392951965,0.282288521528244,0.28256848454475403,0.2754571735858917
15,0.19179882109165192,0.19614335894584656,0.1726425141096115,0.4584527313709259,0.49369534850120544,0.4895744025707245,0.4496551752090454,0.4096904993057251,0.4078902304172516,0.6139732003211975,0.47889024019241333,0.47939640283584595,0.19100254774093628,0.18820738792419434,0.1937207728624344,0.5873016119003296,0.5421798229217529,0.5293686985969543,0.3402166962623596,0.3048965036869049,0.31596970558166504,0.3198438584804535,0.3486315906047821,0.26827940344810486,0.32069775462150574,0.3274903893470764,0.31834548711776733,0.28259024024009705,0.28241515159606934,0.2806544899940491
16,0.19208720326423645,0.19929729402065277,0.1738794445991516,0.45913979411125183,0.49314066767692566,0.49384379386901855,0.45343905687332153,0.41676709055900574,0.40768373012542725,0.6283377408981323,0.48114901781082153,0.4878431260585785,0.19235539436340332,0.18659205734729767,0.19492687284946442,0.5899233818054199,0.5519612431526184,0.5351239442825317,0.34145888686180115,0.3053947389125824,0.31503069400787354,0.3211069107055664,0.34864184260368347,0.2832966148853302,0.3217792809009552,0.3272571563720703,0.31864064931869507,0.2824614346027374,0.2829011082649231,0.28302982449531555
17,0.19366396963596344,0.20029541850090027,0.16922928392887115,0.46618032455444336,0.4932931959629059,0.4956008791923523,0.453648179769516,0.4215199649333954,0.41513681411743164,0.634905219078064,0.49494948983192444,0.48659229278564453,0.1950499564409256,0.1914241909980774,0.1936885416507721,0.5949138402938843,0.5606324076652527,0.5366286635398865,0.34501197934150696,0.31563499569892883,0.32931065559387207,0.32105809450149536,0.3477412164211273,0.28355783224105835,0.3216114044189453,0.32648518681526184,0.32905876636505127,0.2880938947200775,0.28598999977111816,0.28022029995918274
18,0.1934628188610077,0.20220041275024414,0.17423288524150848,0.47127994894981384,0.4903436303138733,0.4959091246128082,0.4521002173423767,0.423543781042099,0.42237207293510437,0.6349283456802368,0.5003050565719604,0.48947471380233765,0.19572708010673523,0.192972794175148,0.19442571699619293,0.6136325597763062,0.5622820854187012,0.5362533330917358,0.34505027532577515,0.31486275792121887,0.3317064046859741,0.32146120071411133,0.3476323187351227,0.2845178544521332,0.3294057846069336,0.3287108242511749,0.3315580487251282,0.29338374733924866,0.28591498732566833,0.28119879961013794
19,0.19294920563697815,0.20267459750175476,0.1752774566411972,0.47119471430778503,0.4948228895664215,0.49624204635620117,0.45430082082748413,0.4241524040699005,0.42791345715522766,0.6335192918777466,0.5016366839408875,0.49239882826805115,0.19572913646697998,0.19290904700756073,0.19448444247245789,0.6354329586029053,0.5639802813529968,0.5375611186027527,0.3437787890434265,0.3149619996547699,0.3419833183288574,0.3275114893913269,0.3480924665927887,0.28373944759368896,0.3295116722583771,0.32919201254844666,0.3365287482738495,0.29259538650512695,0.2852928340435028,0.2810075581073761
20,0.19095098972320557,0.20305374264717102,0.17498576641082764,0.4734369218349457,0.49413901567459106,0.4962898790836334,0.4552482068538666,0.43168213963508606,0.42743057012557983,0.657993495464325,0.5203722715377808,0.4980221390724182,0.19645915925502777,0.19472166895866394,0.1958417147397995,0.6362215876579285,0.5662246346473694,0.5445057153701782,0.3544589877128601,0.3181818127632141,0.34207630157470703,0.3283068835735321,0.3497845232486725,0.29084381461143494,0.328085333108902,0.33138400316238403,0.3384770154953003,0.28771471977233887,0.285193532705307,0.2814772427082062
25,0.18976186215877533,0.2012147307395935,0.18194472789764404,0.47457626461982727,0.5025389790534973,0.49460291862487793,0.46254071593284607,0.4471719264984131,0.44017544388771057,0.6845776438713074,0.5265791416168213,0.5039085745811462,0.1975744664669037,0.2130277454853058,0.20630505681037903,0.6634321808815002,0.5877750515937805,0.550422728061676,0.36178937554359436,0.32325008511543274,0.3491411507129669,0.33285433053970337,0.35123851895332336,0.29979515075683594,0.3298168480396271,0.3358028829097748,0.3418716788291931,0.29189592599868774,0.29452770948410034,0.2906527519226074
30,0.1855727881193161,0.2005126178264618,0.18639256060123444,0.48419687151908875,0.5135036110877991,0.5025351047515869,0.4705440104007721,0.4636738896369934,0.445445716381073,0.6923477649688721,0.5407249331474304,0.5347726941108704,0.20642857253551483,0.2136966586112976,0.20779523253440857,0.6821847558021545,0.5980440974235535,0.5879541039466858,0.36957958340644836,0.33542150259017944,0.35127320885658264,0.33328965306282043,0.35720327496528625,0.29427269101142883,0.331545352935791,0.3482789099216461,0.34693533182144165,0.2957891821861267,0.2951052784919739,0.2943105101585388
40,0.19208183884620667,0.2072279453277588,0.18700475990772247,0.5073522329330444,0.5246357917785645,0.5124338865280151,0.4970913827419281,0.47736048698425293,0.45577505230903625,0.7106032371520996,0.5873708128929138,0.5974441170692444,0.2084895372390747,0.22443217039108276,0.21488815546035767,0.7277981042861938,0.6567217111587524,0.6003885865211487,0.38555845618247986,0.33771812915802,0.35517337918281555,0.3416898846626282,0.3708743453025818,0.3154589831829071,0.34383711218833923,0.35640910267829895,0.3543856739997864,0.2946386933326721,0.29875966906547546,0.295906662940979
50,0.19261544942855835,0.21094711124897003,0.18580518662929535,0.5093391537666321,0.5297802686691284,0.5301060080528259,0.5041843056678772,0.48188695311546326,0.4801543653011322,0.7439024448394775,0.5997650027275085,0.6249702572822571,0.21542619168758392,0.22914870083332062,0.21686452627182007,0.7440299987792969,0.6880326271057129,0.6381243467330933,0.3949347138404846,0.34306037425994873,0.36509889364242554,0.3510826528072357,0.376675009727478,0.3158431053161621,0.34860676527023315,0.36866524815559387,0.3603588342666626,0.29619288444519043,0.3017506003379822,0.3061816096305847
60,0.2005554437637329,0.21493886411190033,0.1882142573595047,0.5193076133728027,0.535261869430542,0.5324817895889282,0.5137944221496582,0.4949066936969757,0.4933035671710968,0.7639166712760925,0.6203569769859314,0.636319637298584,0.22343921661376953,0.2333003431558609,0.21961359679698944,0.7650251388549805,0.7167300581932068,0.6630262732505798,0.39653971791267395,0.34587568044662476,0.3696445822715759,0.35902437567710876,0.38742363452911377,0.32382917404174805,0.35296112298965454,0.3816235363483429,0.36768993735313416,0.30428794026374817,0.3078049123287201,0.30580127239227295
70,0.20216824114322662,0.21220484375953674,0.19404032826423645,0.5336974263191223,0.5463395714759827,0.5380396842956543,0.5264368057250977,0.5024630427360535,0.5032269954681396,0.7763347625732422,0.6341943144798279,0.6648199558258057,0.2260977178812027,0.2323874682188034,0.22051656246185303,0.7773692607879639,0.730411171913147,0.6853095889091492,0.39812225103378296,0.35699760913848877,0.3790104389190674,0.3607197701931,0.39284104108810425,0.33517640829086304,0.35839998722076416,0.3823870122432709,0.37102198600769043,0.31083232164382935,0.30627676844596863,0.3143314719200134
80,0.20659562945365906,0.22024540603160858,0.19592900574207306,0.5416831374168396,0.550816535949707,0.5524974465370178,0.5274704098701477,0.5104004144668579,0.5121905207633972,0.782103419303894,0.6446446180343628,0.6758060455322266,0.22938624024391174,0.23491352796554565,0.221152663230896,0.7836784720420837,0.7565736770629883,0.6987238526344299,0.40545418858528137,0.3657543361186981,0.38627108931541443,0.36901727318763733,0.3971031904220581,0.34749454259872437,0.3754124045372009,0.38680925965309143,0.3740006983280182,0.31422942876815796,0.3123057186603546,0.3160597085952759
100,0.211546391248703,0.22321058809757233,0.20473894476890564,0.5478554368019104,0.5549322962760925,0.5654234290122986,0.5400019288063049,0.5152702927589417,0.5251736640930176,0.7906020283699036,0.7121871709823608,0.7098830938339233,0.23735308647155762,0.23722492158412933,0.2262621372938156,0.8010864853858948,0.7870542407035828,0.7247706651687622,0.4132281541824341,0.371921181678772,0.4007912874221802,0.376385897397995,0.4018905460834503,0.357947438955307,0.3784867525100708,0.3933925926685333,0.38255855441093445,0.3162271976470947,0.318514347076416,0.3217209279537201
120,0.213234543800354,0.23357053101062775,0.20593149960041046,0.5568533539772034,0.5719053745269775,0.5738144516944885,0.5534961223602295,0.5325332880020142,0.5281344652175903,0.8070595264434814,0.7231359481811523,0.7380688190460205,0.24397127330303192,0.2438158094882965,0.23184777796268463,0.8184720277786255,0.8021702766418457,0.7519623041152954,0.42191165685653687,0.384134441614151,0.40457940101623535,0.38363319635391235,0.40404969453811646,0.36573684215545654,0.3891625702381134,0.3975546061992645,0.39402246475219727,0.31932294368743896,0.321658730506897,0.3196651041507721
160,0.21646089851856232,0.23617877066135406,0.2135571539402008,0.574081540107727,0.5824990272521973,0.5891779661178589,0.5639815330505371,0.5459227561950684,0.5439892411231995,0.8304201364517212,0.7548460364341736,0.7590327262878418,0.2554984986782074,0.2512485682964325,0.24291078746318817,0.8366861343383789,0.8222222328186035,0.774989902973175,0.4244566857814789,0.39497992396354675,0.4172326326370239,0.39632701873779297,0.4158819913864136,0.3793252110481262,0.40458905696868896,0.40843528509140015,0.40456917881965637,0.333140105009079,0.3314675986766815,0.3213387429714203
240,0.22773537039756775,0.23517851531505585,0.22558368742465973,0.5958148837089539,0.5965799689292908,0.6033671498298645,0.5808947682380676,0.5598365664482117,0.5724199414253235,0.8554330468177795,0.7879503965377808,0.7880755662918091,0.2707877457141876,0.25453102588653564,0.2510548532009125,0.8792204856872559,0.8556244373321533,0.8098546862602234,0.43742045760154724,0.40653061866760254,0.4324832856655121,0.4134674072265625,0.4293227195739746,0.3929627537727356,0.4147473871707916,0.42886751890182495,0.42047128081321716,0.34908294677734375,0.34862032532691956,0.3356326222419739
320,0.2411331981420517,0.2467784285545349,0.2341800332069397,0.6123436093330383,0.6044653654098511,0.6111932396888733,0.5990064144134521,0.5786511301994324,0.5966198444366455,0.8673469424247742,0.8178483843803406,0.815717339515686,0.2819458246231079,0.260869562625885,0.25600001215934753,0.90964275598526,0.8753662109375,0.830822229385376,0.4522450864315033,0.42351216077804565,0.4422604441642761,0.4199812114238739,0.43234482407569885,0.40238678455352783,0.4274245500564575,0.4343481957912445,0.42854440212249756,0.36400526762008667,0.3585571348667145,0.342655211687088
512,0.25475066900253296,0.2578996419906616,0.24480898678302765,0.6328923106193542,0.6179987192153931,0.6254950165748596,0.6202440857887268,0.6017897129058838,0.6109444499015808,0.8917322754859924,0.863783061504364,0.8488482236862183,0.2980044484138489,0.27663499116897583,0.2747703194618225,0.923882007598877,0.8997679948806763,0.8619995713233948,0.47684046626091003,0.44937339425086975,0.458010196685791,0.43934959173202515,0.4566335380077362,0.4171779155731201,0.44495898485183716,0.44684338569641113,0.45066848397254944,0.38042914867401123,0.3701757788658142,0.3655623495578766
768,0.26895633339881897,0.2649819552898407,0.2487083077430725,0.6471683382987976,0.6262733340263367,0.6351101994514465,0.6449648141860962,0.619983434677124,0.628654956817627,0.9176232218742371,0.8995956778526306,0.8845774531364441,0.31288155913352966,0.2933059334754944,0.2837621867656708,0.9373493790626526,0.9157422780990601,0.876276969909668,0.4897770583629608,0.47144341468811035,0.476833313703537,0.45945945382118225,0.47275301814079285,0.4321492910385132,0.46802181005477905,0.4612017571926117,0.46516740322113037,0.3961038887500763,0.3812091648578644,0.376991331577301


==> figures/EuroSAT.csv <==
k,croma_0,satmae_0,ijepa_0,croma_1,satmae_1,ijepa_1,croma_2,satmae_2,ijepa_2,croma_3,satmae_3,ijepa_3,croma_4,satmae_4,ijepa_4,croma_5,satmae_5,ijepa_5,croma_6,satmae_6,ijepa_6,croma_7,satmae_7,ijepa_7,croma_8,satmae_8,ijepa_8,croma_9,satmae_9,ijepa_9
1,0.3664974570274353,0.36880823969841003,0.33152174949645996,0.6543437838554382,0.4814070463180542,0.41904762387275696,0.5643203854560852,0.5877247452735901,0.5281285643577576,0.39171189069747925,0.3215821087360382,0.25440001487731934,0.5451894998550415,0.4532650411128998,0.34138816595077515,0.8569206595420837,0.9564474821090698,0.9459459185600281,0.713914155960083,0.6047278642654419,0.6637771129608154,0.5534825921058655,0.4381054937839508,0.4403567314147949,0.59243243932724,0.6092560291290283,0.5672969818115234,0.42006269097328186,0.512499988079071,0.5361353158950806
2,0.3959117829799652,0.4137931168079376,0.3628731369972229,0.7094240784645081,0.7152230739593506,0.5270341038703918,0.6315789222717285,0.7533490657806396,0.7417116165161133,0.4281282424926758,0.38049250841140747,0.28785356879234314,0.6309719681739807,0.4591391086578369,0.37542277574539185,0.9186046719551086,0.9638554453849792,0.9739130139350891,0.7617108225822449,0.8384341597557068,0.6936936974525452,0.7007519006729126,0.42983829975128174,0.5340981483459473,0.6896128058433533,0.6442307829856873,0.5772727131843567,0.550449013710022,0.6028861403465271,0.5368852615356445
3,0.4457477927207947,0.4080808162689209,0.36764705181121826,0.734721302986145,0.7266576290130615,0.5420258641242981,0.6556016802787781,0.7553443908691406,0.7592157125473022,0.4384858012199402,0.42089250683784485,0.30320945382118225,0.667823076248169,0.4957488477230072,0.407879501581192,0.9188741445541382,0.9756521582603455,0.9747606515884399,0.8142856955528259,0.8389405608177185,0.7166454792022705,0.7640984654426575,0.4492911696434021,0.5597402453422546,0.7167192697525024,0.6658461689949036,0.5986078977584839,0.5774104595184326,0.6042780876159668,0.5567881464958191
4,0.4534270763397217,0.4130879342556,0.39980870485305786,0.7523809671401978,0.7302013635635376,0.5419145226478577,0.6752319931983948,0.7575277090072632,0.7552775740623474,0.4641255736351013,0.44092828035354614,0.30927833914756775,0.6784452199935913,0.5111261010169983,0.46214616298675537,0.9196354746818542,0.9773519039154053,0.9781277179718018,0.8504399061203003,0.8823529481887817,0.7688135504722595,0.7832393050193787,0.49568718671798706,0.5712460279464722,0.7215189933776855,0.6937500238418579,0.6028037667274475,0.6127907037734985,0.6115261316299438,0.5858474969863892
5,0.4589399993419647,0.41829392313957214,0.41243216395378113,0.7683848738670349,0.7292370200157166,0.5419145226478577,0.7152416110038757,0.7623604536056519,0.770087480545044,0.5002949833869934,0.4422163665294647,0.33464738726615906,0.6827957034111023,0.5394070744514465,0.45478036999702454,0.9457626938819885,0.9825174808502197,0.9772727489471436,0.9095127582550049,0.8796992301940918,0.7656988501548767,0.7873376607894897,0.4928855895996094,0.6165211796760559,0.7581612467765808,0.6979950070381165,0.6152060627937317,0.6468085050582886,0.6093916893005371,0.6351981163024902
6,0.4808153510093689,0.45132744312286377,0.43141254782676697,0.7683848738670349,0.7549759745597839,0.5862069129943848,0.7134416699409485,0.7623604536056519,0.7766212821006775,0.5071598887443542,0.44303128123283386,0.3249566853046417,0.6852017641067505,0.5513196587562561,0.4564369320869446,0.950596272945404,0.9825174808502197,0.97641921043396,0.9313572645187378,0.8790383338928223,0.7721691727638245,0.7857720255851746,0.5178147554397583,0.6844380497932434,0.7772511839866638,0.7303664684295654,0.6414414644241333,0.6528370976448059,0.611940324306488,0.6288361549377441
7,0.4966278374195099,0.48545995354652405,0.43932411074638367,0.769444465637207,0.7701950073242188,0.5853939056396484,0.7150259017944336,0.7688603401184082,0.774760365486145,0.5164769291877747,0.4422057271003723,0.3240901231765747,0.6857654452323914,0.5667412281036377,0.4536741077899933,0.9663503170013428,0.9833770990371704,0.9772727489471436,0.9313572645187378,0.8907309770584106,0.7682926654815674,0.7890056371688843,0.5528756976127625,0.6919155120849609,0.7887901663780212,0.7327752709388733,0.6360964179039001,0.6598311066627502,0.6218666434288025,0.6437869668006897
8,0.5109034180641174,0.4852767884731293,0.4342915713787079,0.7951463460922241,0.7722222208976746,0.5832376480102539,0.7515432238578796,0.7977067828178406,0.791262149810791,0.5279805064201355,0.44208288192749023,0.32478633522987366,0.6913357377052307,0.565055787563324,0.4642857015132904,0.9681309461593628,0.9877192974090576,0.9789842367172241,0.9358372688293457,0.8914027214050293,0.769335150718689,0.8122414946556091,0.5796178579330444,0.6979472041130066,0.8019191026687622,0.7356913089752197,0.6387249231338501,0.6764886379241943,0.6209115386009216,0.6488991975784302
9,0.5121495127677917,0.490724116563797,0.4411609470844269,0.795714259147644,0.7725381255149841,0.5832376480102539,0.7494217157363892,0.7993447780609131,0.7922393083572388,0.5265082120895386,0.4429175555706024,0.3313201069831848,0.7193308472633362,0.5639880895614624,0.5102763772010803,0.9698015451431274,0.9877192974090576,0.9807355403900146,0.9254658222198486,0.9022901058197021,0.7700680494308472,0.8260869383811951,0.5823754668235779,0.6980854272842407,0.8088642954826355,0.7356913089752197,0.6479378342628479,0.6952789425849915,0.620246410369873,0.65727698802948
10,0.5090005993843079,0.49819058179855347,0.4516483545303345,0.8477612137794495,0.7736111283302307,0.5883721113204956,0.752136766910553,0.8076285123825073,0.7961165308952332,0.5670102834701538,0.4424592852592468,0.3311772346496582,0.7276119589805603,0.5690814256668091,0.5135908722877502,0.974848210811615,0.9877192974090576,0.9798775315284729,0.9269051551818848,0.9228370785713196,0.772263765335083,0.831932783126831,0.5868033170700073,0.7256097793579102,0.8270571827888489,0.7365038394927979,0.6491017937660217,0.6948529481887817,0.6268174648284912,0.6568742394447327
11,0.5096333026885986,0.5136476159095764,0.45479756593704224,0.8575734496116638,0.8228403925895691,0.5866050720214844,0.7671665549278259,0.8056244850158691,0.8058968186378479,0.5633803009986877,0.4382978677749634,0.3273657262325287,0.7447618842124939,0.5820105671882629,0.52173912525177,0.9773913025856018,0.9885864853858948,0.9815950989723206,0.9319781064987183,0.923556923866272,0.8061797618865967,0.8445199728012085,0.5845564603805542,0.7416081428527832,0.8300561904907227,0.7633486986160278,0.6658536791801453,0.6948529481887817,0.6287263035774231,0.6627078652381897
12,0.516656219959259,0.5273509621620178,0.45348188281059265,0.867122232913971,0.8246514797210693,0.6315158605575562,0.7705835103988647,0.8119304180145264,0.8065573573112488,0.5695876479148865,0.4391281306743622,0.32799655199050903,0.7433962225914001,0.599845826625824,0.5318840742111206,0.974848210811615,0.9868536591529846,0.9798775315284729,0.9341692924499512,0.9264475703239441,0.8659793734550476,0.8507718443870544,0.5880101919174194,0.7374903559684753,0.8288919925689697,0.7740225195884705,0.6638452410697937,0.6990769505500793,0.6305525302886963,0.6910867094993591
13,0.5223410725593567,0.5356695652008057,0.4603264033794403,0.8816705346107483,0.8334566950798035,0.660804033279419,0.7767928838729858,0.8153077960014343,0.8115702271461487,0.564690887928009,0.4400428235530853,0.3304423391819,0.7422096133232117,0.596168577671051,0.5317919254302979,0.9756944179534912,0.9877192974090576,0.9798775315284729,0.9341692924499512,0.9264475703239441,0.8647058606147766,0.8487972617149353,0.6023166179656982,0.7397683262825012,0.8284106850624084,0.7848954796791077,0.6630434989929199,0.6982175707817078,0.646532416343689,0.6889429092407227
14,0.5432415008544922,0.5321782231330872,0.4563758373260498,0.882170557975769,0.8359317183494568,0.6712846159934998,0.7797427773475647,0.8207705020904541,0.8079142570495605,0.5807717442512512,0.4427727162837982,0.3482944369316101,0.7422096133232117,0.6031249761581421,0.5595238208770752,0.9799826145172119,0.990342378616333,0.9790209531784058,0.934272289276123,0.925606906414032,0.8628026247024536,0.8495270609855652,0.6104990243911743,0.7342550158500671,0.8315715193748474,0.7837837934494019,0.6835286617279053,0.7100371718406677,0.653653085231781,0.6889429092407227
15,0.5423076748847961,0.5350713729858398,0.45510318875312805,0.8830364346504211,0.8433555960655212,0.6708780527114868,0.7778668999671936,0.8177257776260376,0.8072487711906433,0.5821962356567383,0.45301467180252075,0.35171788930892944,0.743879497051239,0.5990639328956604,0.5582089424133301,0.9791304469108582,0.9912126660346985,0.9850483536720276,0.9321901798248291,0.9292452931404114,0.8680914044380188,0.8526862859725952,0.6096752882003784,0.749803900718689,0.8347457647323608,0.7967258095741272,0.6860321164131165,0.7074829936027527,0.6525612473487854,0.6987804770469666
16,0.5463851690292358,0.5352464318275452,0.464796781539917,0.8837209343910217,0.8393782377243042,0.6733794808387756,0.7899432182312012,0.8265306353569031,0.806584358215332,0.6000000238418579,0.455037921667099,0.3492496609687805,0.7431279420852661,0.6260032057762146,0.5886909365653992,0.9782797694206238,0.990342378616333,0.9867841601371765,0.9335418343544006,0.9277864694595337,0.8978046774864197,0.8526862859725952,0.6175298690795898,0.7496087551116943,0.8377037644386292,0.7929155230522156,0.6838551163673401,0.7107232213020325,0.694526195526123,0.6995734572410583
17,0.5503528118133545,0.5493670701980591,0.4746945798397064,0.8832173347473145,0.8500749468803406,0.6755555272102356,0.7873376607894897,0.8314799070358276,0.8075658082962036,0.6028131246566772,0.45885559916496277,0.3494085669517517,0.744053304195404,0.6358475089073181,0.5860465168952942,0.9816913604736328,0.990342378616333,0.9867841601371765,0.9378442168235779,0.9429476857185364,0.89629065990448,0.8571428656578064,0.615792989730835,0.7509819269180298,0.8392603397369385,0.7942583560943604,0.6831072568893433,0.733668327331543,0.7027027010917664,0.716564416885376
18,0.5511912703514099,0.5500633716583252,0.4786127209663391,0.8833592534065247,0.882170557975769,0.6759493947029114,0.7967346906661987,0.8330494165420532,0.808230459690094,0.6001339554786682,0.4580821990966797,0.34913399815559387,0.7450236678123474,0.6368077993392944,0.5837838053703308,0.9868305325508118,0.990342378616333,0.9867841601371765,0.935003936290741,0.9505581855773926,0.8991660475730896,0.8564013838768005,0.6317934989929199,0.7634920477867126,0.8340425491333008,0.820334255695343,0.6915887594223022,0.7369758486747742,0.7173652648925781,0.7343550324440002
19,0.5544809699058533,0.5500633716583252,0.4853801131248474,0.8976377844810486,0.8823529481887817,0.7023195624351501,0.798037588596344,0.8390411138534546,0.8058727383613586,0.6013422608375549,0.46010929346084595,0.3536417782306671,0.7459562420845032,0.6342254877090454,0.593406617641449,0.9885864853858948,0.9912126660346985,0.9876543283462524,0.9395129680633545,0.9460317492485046,0.8976497054100037,0.85467129945755,0.6350067853927612,0.7626582384109497,0.8354610204696655,0.820334255695343,0.6908635497093201,0.7270440459251404,0.7156511545181274,0.7363057136535645
20,0.5544809699058533,0.5491439700126648,0.4833625257015228,0.9033280611038208,0.8814871907234192,0.7047371864318848,0.8003286719322205,0.842377245426178,0.8085106611251831,0.6063044667243958,0.47058823704719543,0.35904499888420105,0.7459562420845032,0.6346623301506042,0.5851393342018127,0.9876977205276489,0.9920844435691833,0.9876543283462524,0.9394177794456482,0.946783185005188,0.8956127166748047,0.8628820776939392,0.6354379057884216,0.7642405033111572,0.8456568717956543,0.81926029920578,0.6899999976158142,0.7292191386222839,0.7160788774490356,0.7416452169418335
25,0.5752153992652893,0.5642673373222351,0.5143907070159912,0.9193548560142517,0.9115755558013916,0.7241606116294861,0.7983739972114563,0.8501741886138916,0.8367347121238708,0.6106254458427429,0.4859919846057892,0.3659217953681946,0.7591522336006165,0.666100263595581,0.6271050572395325,0.990325391292572,0.9920704960823059,0.9859402179718018,0.9447949528694153,0.9490445852279663,0.9006823301315308,0.8669001460075378,0.6831755042076111,0.7778668999671936,0.8497483730316162,0.8319209218025208,0.6993710398674011,0.778215229511261,0.7301394939422607,0.754374623298645
30,0.5856279134750366,0.6066024899482727,0.5267800688743591,0.926948070526123,0.9194846749305725,0.7324883341789246,0.8235294222831726,0.8611353635787964,0.8544358015060425,0.6268242001533508,0.49457451701164246,0.3752327859401703,0.7657920122146606,0.6638225317001343,0.6358475089073181,0.9920704960823059,0.9920844435691833,0.9894366264343262,0.9438735246658325,0.9614148139953613,0.917118489742279,0.8706293702125549,0.7370855808258057,0.7873376607894897,0.8534296154975891,0.8432354927062988,0.7125710844993591,0.7968021035194397,0.7711918354034424,0.7585760354995728
40,0.6118143200874329,0.6376180052757263,0.5796703100204468,0.9478044509887695,0.9417555332183838,0.7701950073242188,0.8476027250289917,0.8634361028671265,0.8651488423347473,0.6483439207077026,0.5173652768135071,0.41858091950416565,0.7979797720909119,0.7235621809959412,0.6632478833198547,0.9929453134536743,0.9929577708244324,0.9929328560829163,0.9468675851821899,0.9731051325798035,0.9401574730873108,0.8884924054145813,0.7565011978149414,0.8036006689071655,0.8608885407447815,0.8652585744857788,0.746268630027771,0.8365384340286255,0.7849252820014954,0.7869507074356079
50,0.6549450755119324,0.6793602705001831,0.5950069427490234,0.9528536200523376,0.9514403343200684,0.7911301851272583,0.9020664691925049,0.8708815574645996,0.8772242069244385,0.6657081246376038,0.5525487661361694,0.451119601726532,0.8303850293159485,0.7627281546592712,0.7064056992530823,0.9955791234970093,0.9929453134536743,0.9938217401504517,0.9583333134651184,0.977959156036377,0.946951687335968,0.8970456719398499,0.8046550154685974,0.8086163997650146,0.8722466826438904,0.8789435029029846,0.7994467616081238,0.8377823233604431,0.8212100863456726,0.8062120079994202
60,0.7064363956451416,0.6783536672592163,0.6106870174407959,0.9649415612220764,0.9545078873634338,0.808080792427063,0.9092559218406677,0.8853046298027039,0.8805704116821289,0.695457935333252,0.5656309723854065,0.4677777886390686,0.8608136773109436,0.7728155255317688,0.7246111631393433,0.9946902394294739,0.9929577708244324,0.9946902394294739,0.9630225300788879,0.980327844619751,0.9645732641220093,0.9002695679664612,0.8265992999076843,0.8358713984489441,0.8751835823059082,0.8782991170883179,0.8122392296791077,0.8605299592018127,0.8407202363014221,0.8099395632743835
70,0.7316679954528809,0.6951124668121338,0.6239436864852905,0.9689857363700867,0.9568822383880615,0.8276877999305725,0.9129239320755005,0.8947368264198303,0.887499988079071,0.7088989615440369,0.5825114846229553,0.5005807280540466,0.8717391490936279,0.8004012107849121,0.7464656233787537,0.9955791234970093,0.9938325881958008,0.9946996569633484,0.9748580455780029,0.9811320900917053,0.9630225300788879,0.9035167098045349,0.8573898077011108,0.8476027250289917,0.9004524946212769,0.8901989459991455,0.8221288323402405,0.8711048364639282,0.8430555462837219,0.8160762786865234
80,0.7327376008033752,0.6927803158760071,0.6401158571243286,0.9772151708602905,0.9640768766403198,0.8459214568138123,0.9164370894432068,0.9037580490112305,0.8935018181800842,0.7229470610618591,0.5888594388961792,0.5246098637580872,0.8707926273345947,0.8335056900978088,0.7448405027389526,0.9964601993560791,0.9929453134536743,0.9964664578437805,0.9788273572921753,0.9811320900917053,0.967015266418457,0.9122171998023987,0.8720211982727051,0.8598616123199463,0.9114503860473633,0.8962963223457336,0.8387553095817566,0.883024275302887,0.8605633974075317,0.8366643786430359
100,0.7579298615455627,0.7343623042106628,0.6838905811309814,0.97879558801651,0.9656328558921814,0.8694316148757935,0.9247910976409912,0.9134883880615234,0.8998178243637085,0.7831822037696838,0.6191446185112,0.542682945728302,0.8785871863365173,0.8592750430107117,0.7729941010475159,0.9964601993560791,0.9938217401504517,0.9955791234970093,0.9795584678649902,0.981162965297699,0.9724919199943542,0.9212453961372375,0.9003623127937317,0.8783068656921387,0.9205859899520874,0.902402400970459,0.864786684513092,0.9008746147155762,0.8795962333679199,0.8402777910232544
120,0.7892918586730957,0.7663865685462952,0.7000771164894104,0.9804587960243225,0.9670885801315308,0.8801879286766052,0.9339622855186462,0.9143389463424683,0.9031078815460205,0.8064243197441101,0.6379430294036865,0.5671077370643616,0.8744493126869202,0.8614072203636169,0.7900497317314148,0.9964601993560791,0.9946996569633484,0.9964601993560791,0.9836065769195557,0.981162965297699,0.978066623210907,0.9304912090301514,0.913241982460022,0.8857142925262451,0.924747884273529,0.9058025479316711,0.879348635673523,0.9060205817222595,0.8937408924102783,0.8529204726219177
160,0.8271493315696716,0.802436888217926,0.7438016533851624,0.9822184443473816,0.9729729890823364,0.8950715661048889,0.9474689364433289,0.9294449687004089,0.914814829826355,0.8217992782592773,0.658137857913971,0.5952380895614624,0.913693904876709,0.8925802707672119,0.8182762265205383,0.9964601993560791,0.993810772895813,0.9973427653312683,0.9901639223098755,0.979457676410675,0.9820554852485657,0.9479659199714661,0.9240740537643433,0.9052823185920715,0.9305230379104614,0.9221373796463013,0.8956781029701233,0.9172821044921875,0.9204204082489014,0.8884057998657227
240,0.8652751445770264,0.8243727684020996,0.7947368621826172,0.9889172911643982,0.9762309193611145,0.923201322555542,0.9548510909080505,0.9379178881645203,0.9188191890716553,0.868852436542511,0.7295401692390442,0.6314305663108826,0.9363207817077637,0.9111360907554626,0.8586609959602356,0.9955713152885437,0.9946902394294739,0.9973427653312683,0.9925925731658936,0.9835255146026611,0.9868852496147156,0.9515669345855713,0.9391635060310364,0.9101019501686096,0.9521530866622925,0.9320987462997437,0.9122541546821594,0.9380664825439453,0.9368821382522583,0.9139865636825562
320,0.8992094993591309,0.8524289727210999,0.8239631056785583,0.988054633140564,0.9820972084999084,0.9438016414642334,0.9517374634742737,0.9431051015853882,0.9242282509803772,0.8821362853050232,0.7554479241371155,0.6409707069396973,0.9452381134033203,0.9157175421714783,0.8820286393165588,0.9955713152885437,0.9946902394294739,0.9955713152885437,0.9925925731658936,0.9876543283462524,0.9909613728523254,0.9645932912826538,0.9430739879608154,0.9192200303077698,0.9568690061569214,0.9453977942466736,0.917682945728302,0.9501915574073792,0.9495412707328796,0.9281935095787048
512,0.9158316850662231,0.8914505243301392,0.8733205199241638,0.988054633140564,0.9871684908866882,0.9584026336669922,0.9591439962387085,0.955339789390564,0.9314285516738892,0.8928571343421936,0.8115687966346741,0.7206477522850037,0.9504232406616211,0.930232584476471,0.9043279886245728,0.9955713152885437,0.9955713152885437,0.9964601993560791,0.9917627573013306,0.9843621253967285,0.9917627573013306,0.961685836315155,0.954764187335968,0.9396226406097412,0.9549839496612549,0.9533596634864807,0.9386792182922363,0.95875483751297,0.9658914804458618,0.9430769085884094
768,0.9263803958892822,0.9027237296104431,0.8943731784820557,0.9846416115760803,0.9863481521606445,0.9524604082107544,0.9630350470542908,0.9639727473258972,0.9264565706253052,0.9050815105438232,0.8542621731758118,0.7464195489883423,0.9469879269599915,0.9410377144813538,0.9149425029754639,0.9955713152885437,0.9946902394294739,0.9973427653312683,0.9917627573013306,0.9867987036705017,0.9917627573013306,0.9670542478561401,0.9555125832557678,0.9465649127960205,0.9611650705337524,0.960127592086792,0.9436954855918884,0.9717868566513062,0.9648711681365967,0.9516380429267883


==> figures/fMoWSentinel.csv <==
k,croma_0,satmae_0,ijepa_0,croma_1,satmae_1,ijepa_1,croma_2,satmae_2,ijepa_2,croma_3,satmae_3,ijepa_3,croma_4,satmae_4,ijepa_4,croma_5,satmae_5,ijepa_5,croma_6,satmae_6,ijepa_6,croma_7,satmae_7,ijepa_7,croma_8,satmae_8,ijepa_8,croma_9,satmae_9,ijepa_9,croma_10,satmae_10,ijepa_10,croma_11,satmae_11,ijepa_11,croma_12,satmae_12,ijepa_12,croma_13,satmae_13,ijepa_13,croma_14,satmae_14,ijepa_14,croma_15,satmae_15,ijepa_15,croma_16,satmae_16,ijepa_16,croma_17,satmae_17,ijepa_17,croma_18,satmae_18,ijepa_18,croma_19,satmae_19,ijepa_19,croma_20,satmae_20,ijepa_20,croma_21,satmae_21,ijepa_21,croma_22,satmae_22,ijepa_22,croma_23,satmae_23,ijepa_23,croma_24,satmae_24,ijepa_24,croma_25,satmae_25,ijepa_25,croma_26,satmae_26,ijepa_26,croma_27,satmae_27,ijepa_27,croma_28,satmae_28,ijepa_28,croma_29,satmae_29,ijepa_29,croma_30,satmae_30,ijepa_30,croma_31,satmae_31,ijepa_31,croma_32,satmae_32,ijepa_32,croma_33,satmae_33,ijepa_33,croma_34,satmae_34,ijepa_34,croma_35,satmae_35,ijepa_35,croma_36,satmae_36,ijepa_36,croma_37,satmae_37,ijepa_37,croma_38,satmae_38,ijepa_38,croma_39,satmae_39,ijepa_39,croma_40,satmae_40,ijepa_40,croma_41,satmae_41,ijepa_41,croma_42,satmae_42,ijepa_42,croma_43,satmae_43,ijepa_43,croma_44,satmae_44,ijepa_44,croma_45,satmae_45,ijepa_45,croma_46,satmae_46,ijepa_46,croma_47,satmae_47,ijepa_47,croma_48,satmae_48,ijepa_48,croma_49,satmae_49,ijepa_49,croma_50,satmae_50,ijepa_50,croma_51,satmae_51,ijepa_51,croma_52,satmae_52,ijepa_52,croma_53,satmae_53,ijepa_53,croma_54,satmae_54,ijepa_54,croma_55,satmae_55,ijepa_55,croma_56,satmae_56,ijepa_56,croma_57,satmae_57,ijepa_57,croma_58,satmae_58,ijepa_58,croma_59,satmae_59,ijepa_59,croma_60,satmae_60,ijepa_60,croma_61,satmae_61,ijepa_61
1,0.12130637466907501,0.3030920922756195,0.06879565119743347,0.052451539784669876,0.03948976844549179,0.03903729096055031,0.05421080067753792,0.04870229586958885,0.04037266969680786,0.11279653757810593,0.1843472719192505,0.12136497348546982,0.05347231775522232,0.08592266589403152,0.06350632756948471,0.037195995450019836,0.03242763504385948,0.035581063479185104,0.091661736369133,0.10487114638090134,0.08872275054454803,0.02293463982641697,0.024553056806325912,0.01742800697684288,0.04587677866220474,0.046614233404397964,0.043486159294843674,0.07190295308828354,0.0640784502029419,0.05866698548197746,0.02347629889845848,0.024622341617941856,0.022043930366635323,0.34314000606536865,0.312767893075943,0.28789836168289185,0.07597358524799347,0.06495559960603714,0.06016486510634422,0.010701941326260567,0.013364638201892376,0.009151437319815159,0.08045602589845657,0.08172670006752014,0.06954073160886765,0.044429391622543335,0.040961943566799164,0.04317174106836319,0.034155119210481644,0.03218574449419975,0.02742195315659046,0.05299512296915054,0.0526435486972332,0.0470382384955883,0.022453032433986664,0.018131589516997337,0.021134499460458755,0.047189489006996155,0.04950379952788353,0.04292798787355423,0.0490141324698925,0.04193800315260887,0.039080578833818436,0.042059943079948425,0.04497205466032028,0.035396307706832886,0.08554168790578842,0.08183100074529648,0.07960662245750427,0.036266028881073,0.036810923367738724,0.0295762587338686,0.04316791146993637,0.046143583953380585,0.04165497422218323,0.03261426091194153,0.1193467304110527,0.05387930944561958,0.027214249595999718,0.028282012790441513,0.0244306530803442,0.012102002277970314,0.01379902008920908,0.013142217881977558,0.10172424465417862,0.11378919333219528,0.11011699587106705,0.10574619472026825,0.13307027518749237,0.12397809326648712,0.07286477088928223,0.08557144552469254,0.06939080357551575,0.028070176020264626,0.048322148621082306,0.0200059711933136,0.04989492893218994,0.04855431243777275,0.0379449799656868,0.09968485683202744,0.09566938132047653,0.07586843520402908,0.03989575803279877,0.03475996479392052,0.032594382762908936,0.10076465457677841,0.11031018942594528,0.09985293447971344,0.16114334762096405,0.14933234453201294,0.1383264809846878,0.04919372498989105,0.04993843659758568,0.04881894215941429,0.2099820077419281,0.2667766809463501,0.09889992326498032,0.03139013424515724,0.0275872852653265,0.03003721497952938,0.042245060205459595,0.03462553769350052,0.03149856999516487,0.029157724231481552,0.038228753954172134,0.030454332008957863,0.2081747055053711,0.196128249168396,0.18179674446582794,0.038783904165029526,0.04216364771127701,0.03965147212147713,0.061951104551553726,0.13051863014698029,0.06296463310718536,0.06363869458436966,0.1125619113445282,0.037221670150756836,0.05060352757573128,0.05230889096856117,0.04492234066128731,0.1431882381439209,0.16921159625053406,0.14043520390987396,0.03802257403731346,0.04281162843108177,0.03365384787321091,0.08728750795125961,0.07876680046319962,0.07244135439395905,0.008997331373393536,0.018474457785487175,0.007606721017509699,0.05068226158618927,0.04806339368224144,0.04874236136674881,0.04309163615107536,0.046888839453458786,0.04285940155386925,0.07245156168937683,0.05330166593194008,0.062186434864997864,0.060237351804971695,0.06877905875444412,0.05220310389995575,0.0455046109855175,0.04558581858873367,0.04274342581629753,0.05422857031226158,0.05597440525889397,0.055458806455135345,0.10439964383840561,0.11592836678028107,0.08557974547147751,0.03302858769893646,0.035722438246011734,0.02812008000910282,0.06807098537683487,0.0605088546872139,0.05365544185042381,0.12828251719474792,0.11349564790725708,0.10908739268779755,0.01559439767152071,0.01451326347887516,0.011709663085639477
2,0.18286894261837006,0.323837012052536,0.10095862299203873,0.057255905121564865,0.039134979248046875,0.042343221604824066,0.060486048460006714,0.048461806029081345,0.04076281189918518,0.12388994544744492,0.28288137912750244,0.14455898106098175,0.06064751371741295,0.0986313745379448,0.0680016353726387,0.03957408294081688,0.03604477643966675,0.03606996685266495,0.1061588004231453,0.10798599570989609,0.08830124139785767,0.024808863177895546,0.02837124839425087,0.020688844844698906,0.04926710203289986,0.05030379071831703,0.04368414729833603,0.07869201898574829,0.07157938927412033,0.06367510557174683,0.023963673040270805,0.025622090324759483,0.02441452071070671,0.3857784569263458,0.34938281774520874,0.3150884211063385,0.09265881031751633,0.06987539678812027,0.0701577216386795,0.0120489951223135,0.012887530028820038,0.008800940588116646,0.08622520416975021,0.08671413362026215,0.07436778396368027,0.04760733246803284,0.0412818007171154,0.04796408489346504,0.03686961531639099,0.03820766508579254,0.028301607817411423,0.05570055916905403,0.053229715675115585,0.0500105619430542,0.025693455711007118,0.02119738608598709,0.02319144830107689,0.05038146674633026,0.053518276661634445,0.043584588915109634,0.05056310072541237,0.044152334332466125,0.04145454615354538,0.049343451857566833,0.047336746007204056,0.03572702035307884,0.0924438014626503,0.0848802998661995,0.08183138072490692,0.03780841454863548,0.03657074272632599,0.03065478429198265,0.04698062688112259,0.04721229895949364,0.046533986926078796,0.050024427473545074,0.11909736692905426,0.07501710951328278,0.029672611504793167,0.03332260996103287,0.027088742703199387,0.013871726579964161,0.01474724430590868,0.012992865405976772,0.10885805636644363,0.13344065845012665,0.11563169211149216,0.12244126945734024,0.14273804426193237,0.12823614478111267,0.07732755690813065,0.08257288485765457,0.06930533796548843,0.049965303391218185,0.06414254009723663,0.04394141212105751,0.050081804394721985,0.05089147761464119,0.038725897669792175,0.10915257036685944,0.11640968173742294,0.09086733311414719,0.042336832731962204,0.03678039833903313,0.03494729846715927,0.10596850514411926,0.11524008214473724,0.10339068621397018,0.17010146379470825,0.14964471757411957,0.14529936015605927,0.05377216264605522,0.05306372791528702,0.048285339027643204,0.34210526943206787,0.32783642411231995,0.12070067971944809,0.03883495181798935,0.028498701751232147,0.031975794583559036,0.04737631231546402,0.03877589851617813,0.03564772382378578,0.030795983970165253,0.039049651473760605,0.031424280256032944,0.2206517606973648,0.20409928262233734,0.20023727416992188,0.04090772569179535,0.042717769742012024,0.03902316093444824,0.09203453361988068,0.16390995681285858,0.09216590225696564,0.09181784838438034,0.13069094717502594,0.04565656557679176,0.06001416593790054,0.0535714291036129,0.04857340455055237,0.1629955917596817,0.16994228959083557,0.15234549343585968,0.04288433864712715,0.044539675116539,0.039363786578178406,0.10345400124788284,0.08358930796384811,0.08912458270788193,0.012558535672724247,0.036054082214832306,0.009812667034566402,0.057851240038871765,0.053949903696775436,0.05087611824274063,0.04566703736782074,0.05068352073431015,0.043740447610616684,0.08687730133533478,0.05817406252026558,0.0701335072517395,0.06605745106935501,0.07129237800836563,0.050962962210178375,0.049181461334228516,0.045494019985198975,0.043911125510931015,0.06003650277853012,0.05949079990386963,0.05327640101313591,0.1159287542104721,0.13889682292938232,0.09675205498933792,0.0368669293820858,0.036384571343660355,0.03358080983161926,0.07355070859193802,0.06042507290840149,0.05528755858540535,0.1367892622947693,0.1396714150905609,0.14314179122447968,0.019368033856153488,0.015071865171194077,0.013965848833322525
3,0.22145499289035797,0.3285870850086212,0.12020129710435867,0.06089208275079727,0.03681477531790733,0.043336693197488785,0.0644238293170929,0.04876534640789032,0.040917955338954926,0.14125044643878937,0.2970074713230133,0.1560533195734024,0.06597871333360672,0.09584947675466537,0.0683356449007988,0.04105772823095322,0.03576907142996788,0.03620543330907822,0.11113300174474716,0.1087626963853836,0.09105905890464783,0.02544383518397808,0.02824290655553341,0.02231668494641781,0.0505661778151989,0.05179056152701378,0.046608611941337585,0.08480271697044373,0.07339514046907425,0.065219447016716,0.024587124586105347,0.026080187410116196,0.025262534618377686,0.40370461344718933,0.36694878339767456,0.3255431354045868,0.096332848072052,0.07344942539930344,0.07005969434976578,0.012351928278803825,0.01338750496506691,0.009400704875588417,0.08603477478027344,0.09011156857013702,0.0748235285282135,0.04823853448033333,0.04589345306158066,0.04586343094706535,0.03898550570011139,0.038589105010032654,0.030564263463020325,0.05689534172415733,0.052491772919893265,0.051130618900060654,0.0267929770052433,0.020888518542051315,0.024209292605519295,0.05291428416967392,0.0526854544878006,0.044877175241708755,0.05039116367697716,0.0441773422062397,0.042564332485198975,0.052124205976724625,0.04787693917751312,0.03676551207900047,0.09625236690044403,0.08884495496749878,0.08335107564926147,0.04001608118414879,0.03483419865369797,0.030950626358389854,0.047508906573057175,0.048546429723501205,0.04569321125745773,0.05961287394165993,0.12985244393348694,0.08847867697477341,0.031299326568841934,0.03217623010277748,0.026922451332211494,0.014323472045361996,0.014070123434066772,0.013875355944037437,0.12174931913614273,0.1595129370689392,0.12464761734008789,0.12920020520687103,0.142063170671463,0.12898018956184387,0.08515501022338867,0.082558773458004,0.06978891044855118,0.05624999850988388,0.05899221450090408,0.043278686702251434,0.051606930792331696,0.050711121410131454,0.03952384740114212,0.11240121722221375,0.11707769334316254,0.0926685705780983,0.04242952540516853,0.03736347332596779,0.03617003932595253,0.11081167310476303,0.11570744961500168,0.1044263020157814,0.18291813135147095,0.15496249496936798,0.14461903274059296,0.05556682124733925,0.05338088795542717,0.05003717169165611,0.3839496374130249,0.3585514426231384,0.16235293447971344,0.03899524733424187,0.027316918596625328,0.03493555635213852,0.04691939800977707,0.0396217443048954,0.03562221676111221,0.03248435631394386,0.03886033967137337,0.03112562745809555,0.22244876623153687,0.21078860759735107,0.20285803079605103,0.040251221507787704,0.041682805866003036,0.03953734040260315,0.109373539686203,0.19478057324886322,0.11046099662780762,0.1149744987487793,0.13631406426429749,0.050854701548814774,0.062348149716854095,0.056884534657001495,0.048174407333135605,0.1708686500787735,0.17011681199073792,0.15168291330337524,0.04422469437122345,0.04455219581723213,0.04356725141406059,0.10325997322797775,0.08649719506502151,0.09092382341623306,0.015967098996043205,0.037696875631809235,0.01503421925008297,0.0657624676823616,0.05905759334564209,0.05266312137246132,0.04703886806964874,0.05097087472677231,0.04602440446615219,0.09261767566204071,0.05825744569301605,0.0701935663819313,0.07052366435527802,0.07320567965507507,0.050974272191524506,0.05082818120718002,0.04959508031606674,0.044697877019643784,0.06191139668226242,0.06050486862659454,0.053476449102163315,0.1233101561665535,0.14194053411483765,0.11285025626420975,0.037196084856987,0.03630438446998596,0.033684685826301575,0.07475131750106812,0.06431454420089722,0.05943536385893822,0.14537490904331207,0.13994649052619934,0.1777920424938202,0.019899604842066765,0.015081030316650867,0.014431989751756191
4,0.23775483667850494,0.3332096338272095,0.13106568157672882,0.06278376281261444,0.03907548636198044,0.043810829520225525,0.06755931675434113,0.051036570221185684,0.040971752256155014,0.14110063016414642,0.31562167406082153,0.16316787898540497,0.06975150108337402,0.1012331172823906,0.08013324439525604,0.040326740592718124,0.035938434302806854,0.03646470233798027,0.11404547095298767,0.10965435206890106,0.09597481042146683,0.026766866445541382,0.027916869148612022,0.02189364843070507,0.050722502171993256,0.05179537087678909,0.04770050197839737,0.08541706204414368,0.07492425292730331,0.06542174518108368,0.02531127631664276,0.027634086087346077,0.02519167587161064,0.40694546699523926,0.36899533867836,0.33703428506851196,0.1026008129119873,0.07136337459087372,0.0714811235666275,0.012771915644407272,0.011930043809115887,0.008791924454271793,0.08673908561468124,0.09112785011529922,0.07439485937356949,0.04971419274806976,0.04451616480946541,0.042341992259025574,0.038985032588243484,0.03764389082789421,0.03265131264925003,0.05919337645173073,0.055168356746435165,0.050824958831071854,0.028721725568175316,0.024352598935365677,0.025203168392181396,0.054661914706230164,0.05261417105793953,0.044445667415857315,0.05047744885087013,0.044712863862514496,0.043289586901664734,0.05432466045022011,0.048569343984127045,0.039601683616638184,0.09709832072257996,0.09026825428009033,0.0829543024301529,0.03933268412947655,0.035140883177518845,0.032157596200704575,0.047504302114248276,0.048105642199516296,0.044958531856536865,0.06889951974153519,0.14392803609371185,0.10559466481208801,0.035706695169210434,0.03230704739689827,0.026727428659796715,0.015083355829119682,0.015188478864729404,0.015268390066921711,0.12958186864852905,0.166631281375885,0.131465345621109,0.13069434463977814,0.1422843039035797,0.13587377965450287,0.08532121032476425,0.08318239450454712,0.07305393368005753,0.07157894968986511,0.057947687804698944,0.04320785775780678,0.052905742079019547,0.049664776772260666,0.04042862728238106,0.12644310295581818,0.11587568372488022,0.09211604297161102,0.04249539226293564,0.03640178218483925,0.03623248264193535,0.11085999011993408,0.11743663996458054,0.10669495910406113,0.1834595799446106,0.15589548647403717,0.1457991749048233,0.056758422404527664,0.05259425565600395,0.05227585509419441,0.4080459773540497,0.40998363494873047,0.15803278982639313,0.03979503735899925,0.028436759486794472,0.035596128553152084,0.047772131860256195,0.03916696086525917,0.03673173487186432,0.03242538124322891,0.03950142487883568,0.031885989010334015,0.22843873500823975,0.2173461616039276,0.20134730637073517,0.04238080233335495,0.04158588498830795,0.03930703178048134,0.12635308504104614,0.19481654465198517,0.113609679043293,0.12456052005290985,0.13506212830543518,0.05005347728729248,0.0626344159245491,0.05916585773229599,0.050637178122997284,0.174334317445755,0.17009511590003967,0.15028393268585205,0.04486816003918648,0.04487517103552818,0.04354200139641762,0.10684402287006378,0.08636923134326935,0.09710326045751572,0.016944928094744682,0.04134509339928627,0.01648073084652424,0.06600954383611679,0.058961670845746994,0.05284155160188675,0.04736275598406792,0.05128827691078186,0.04577269032597542,0.09387457370758057,0.0593097023665905,0.07420533150434494,0.06911133229732513,0.07395897805690765,0.05141820013523102,0.05390448123216629,0.04917502403259277,0.04618316888809204,0.0635998398065567,0.060908522456884384,0.05404883623123169,0.12508511543273926,0.14970676600933075,0.12200256437063217,0.03939902037382126,0.03660498932003975,0.033795639872550964,0.07771411538124084,0.06426148116588593,0.058782704174518585,0.15941865742206573,0.1416885107755661,0.17722493410110474,0.020448967814445496,0.016043303534388542,0.015454077161848545
5,0.2610709071159363,0.3334571123123169,0.13968884944915771,0.06602703779935837,0.039983391761779785,0.04516208916902542,0.06681095063686371,0.05374380201101303,0.03971318155527115,0.16204309463500977,0.3247443735599518,0.16049884259700775,0.07467765361070633,0.10307043790817261,0.0846746638417244,0.04021661728620529,0.03656334802508354,0.037010107189416885,0.11381517350673676,0.10941759496927261,0.09640049934387207,0.028589075431227684,0.027453914284706116,0.02194940485060215,0.05165514722466469,0.05178254097700119,0.04800311103463173,0.0854611024260521,0.07472166419029236,0.06666017323732376,0.024933161213994026,0.02779284119606018,0.024854019284248352,0.4079400897026062,0.36811789870262146,0.3374972939491272,0.11316252499818802,0.07183872163295746,0.07610511034727097,0.012763329781591892,0.011996067129075527,0.010882752947509289,0.0867668017745018,0.09105396270751953,0.0751662328839302,0.048987869173288345,0.04516652971506119,0.04318559914827347,0.04027093946933746,0.037768684327602386,0.03176300227642059,0.06133454665541649,0.055759139358997345,0.0516354963183403,0.029566943645477295,0.02535519190132618,0.024675194174051285,0.054930027574300766,0.05210302397608757,0.04557722806930542,0.05183017998933792,0.046002015471458435,0.04327552765607834,0.05440825968980789,0.04827586188912392,0.04356582090258598,0.09707580506801605,0.08994338661432266,0.08299027383327484,0.0397585853934288,0.035232797265052795,0.032947104424238205,0.047407593578100204,0.04810221865773201,0.04505179077386856,0.06825568526983261,0.14771275222301483,0.10559466481208801,0.03716316074132919,0.032341524958610535,0.028221899643540382,0.01557169109582901,0.015502655878663063,0.016043001785874367,0.1346948742866516,0.16645380854606628,0.13078798353672028,0.1350104808807373,0.1465427279472351,0.13920894265174866,0.08533839136362076,0.08613774925470352,0.07507438957691193,0.09776536375284195,0.056271981447935104,0.04784005880355835,0.05305255949497223,0.049613550305366516,0.04003677889704704,0.1329418271780014,0.12074597179889679,0.09186147153377533,0.043601710349321365,0.03676554933190346,0.03643267974257469,0.11206396669149399,0.11906266212463379,0.10741715878248215,0.18477723002433777,0.15635408461093903,0.14540989696979523,0.05677710101008415,0.05218622088432312,0.05288779363036156,0.4112536311149597,0.39729300141334534,0.1726772040128708,0.04192157834768295,0.030134376138448715,0.03529695048928261,0.049663446843624115,0.03883495181798935,0.036337919533252716,0.032885607331991196,0.03955240175127983,0.03346230834722519,0.2421468198299408,0.21924267709255219,0.20444944500923157,0.04256541281938553,0.04226318746805191,0.03922612965106964,0.13990022242069244,0.19404280185699463,0.12375406920909882,0.14401859045028687,0.13340447843074799,0.04884210601449013,0.06191015616059303,0.06019790098071098,0.05044550076127052,0.1798575222492218,0.170774906873703,0.15021444857120514,0.04516219347715378,0.04683840647339821,0.044788479804992676,0.10676126182079315,0.08741655945777893,0.10092350840568542,0.02137501910328865,0.04086080193519592,0.016326529905200005,0.06723839044570923,0.06009931489825249,0.05303286388516426,0.04788024351000786,0.050779834389686584,0.047363001853227615,0.09783082455396652,0.060078032314777374,0.07755417376756668,0.07164506614208221,0.074708491563797,0.05241719260811806,0.05477110669016838,0.049840256571769714,0.04726587235927582,0.06415708363056183,0.060741327702999115,0.05401108041405678,0.1313459724187851,0.15813802182674408,0.1239781379699707,0.038741230964660645,0.036382269114255905,0.03350187838077545,0.07742032408714294,0.06471686065196991,0.06100795790553093,0.16083082556724548,0.14327314496040344,0.17809195816516876,0.02083333395421505,0.015563448891043663,0.015464701689779758
6,0.2627439498901367,0.3505074083805084,0.14448541402816772,0.06654572486877441,0.041057802736759186,0.045202020555734634,0.06820006668567657,0.058542076498270035,0.04426933079957962,0.1659388691186905,0.37142857909202576,0.16180698573589325,0.0774981752038002,0.10329882055521011,0.08567498624324799,0.04063582047820091,0.03674837201833725,0.037768565118312836,0.11331398785114288,0.10927152633666992,0.09618378430604935,0.029256979003548622,0.027464358136057854,0.02178877592086792,0.05292438343167305,0.0527196079492569,0.04777493327856064,0.08449669182300568,0.0765203982591629,0.07140469551086426,0.025875099003314972,0.027707038447260857,0.025761764496564865,0.408998966217041,0.3719077706336975,0.3390520215034485,0.13854895532131195,0.07318104803562164,0.07828827202320099,0.012665160931646824,0.011751992627978325,0.012495208531618118,0.08746535331010818,0.09109950810670853,0.07510789483785629,0.049120042473077774,0.04453996941447258,0.04288499057292938,0.040157657116651535,0.037997450679540634,0.032257042825222015,0.06133474037051201,0.056675173342227936,0.05122073367238045,0.029606785625219345,0.024435361847281456,0.02469610422849655,0.05484301596879959,0.05205932632088661,0.05282912403345108,0.052486520260572433,0.04540092870593071,0.04404446855187416,0.05651555210351944,0.04827805235981941,0.04693235456943512,0.096786268055439,0.09125596284866333,0.08423326164484024,0.04156700521707535,0.03478827700018883,0.03317295387387276,0.04726884141564369,0.048973143100738525,0.046240635216236115,0.07890327274799347,0.14690129458904266,0.1050092801451683,0.03642768785357475,0.032564982771873474,0.02885548025369644,0.017600608989596367,0.0172471534460783,0.015980690717697144,0.13668538630008698,0.1679176539182663,0.14688147604465485,0.13505928218364716,0.14554601907730103,0.14371365308761597,0.09117849916219711,0.08566159754991531,0.07581501454114914,0.10928961634635925,0.0648648664355278,0.04806312918663025,0.0524798147380352,0.04960278049111366,0.04078473150730133,0.13361676037311554,0.12124080210924149,0.09391534328460693,0.043792713433504105,0.036839719861745834,0.03542690724134445,0.11164265125989914,0.11908333003520966,0.10731304436922073,0.18776284158229828,0.15743735432624817,0.14650999009609222,0.056309524923563004,0.05218571797013283,0.05130808800458908,0.42569592595100403,0.4048387110233307,0.18851986527442932,0.043925780802965164,0.030643310397863388,0.03518937528133392,0.04917808994650841,0.03893459215760231,0.03577462583780289,0.03260805085301399,0.040477585047483444,0.03295310586690903,0.23812717199325562,0.21963252127170563,0.20517127215862274,0.04465831443667412,0.04273342341184616,0.039788953959941864,0.14510971307754517,0.19442832469940186,0.12390612810850143,0.14410226047039032,0.21070517599582672,0.05211140960454941,0.06335465610027313,0.0599992461502552,0.05038474500179291,0.1844172179698944,0.170065775513649,0.1486581265926361,0.04648561775684357,0.048166707158088684,0.045085400342941284,0.11334902793169022,0.08960306644439697,0.10017240792512894,0.02180476300418377,0.040916528552770615,0.023135358467698097,0.07039924710988998,0.059824392199516296,0.053529635071754456,0.04808705672621727,0.049254462122917175,0.04679292440414429,0.10291767865419388,0.05996658653020859,0.0766398087143898,0.0705004408955574,0.07805189490318298,0.053678929805755615,0.054318588227033615,0.04932019114494324,0.04633745178580284,0.06400503218173981,0.06121762469410896,0.0537908636033535,0.13281211256980896,0.15977393090724945,0.12480194121599197,0.0394107885658741,0.03683985769748688,0.03440946713089943,0.07779115438461304,0.06424135714769363,0.060968659818172455,0.16160820424556732,0.1438261717557907,0.17844155430793762,0.020725857466459274,0.01603153720498085,0.01663956046104431
7,0.27258989214897156,0.36939531564712524,0.15058986842632294,0.06643959879875183,0.040986791253089905,0.045921798795461655,0.0667961910367012,0.058636125177145004,0.044504210352897644,0.17208272218704224,0.36116623878479004,0.16831190884113312,0.07870540767908096,0.113577701151371,0.08395540714263916,0.04100840166211128,0.036635369062423706,0.03791756555438042,0.11343572288751602,0.11029156297445297,0.09660205990076065,0.029792804270982742,0.0276192557066679,0.021964112296700478,0.05352798104286194,0.052661553025245667,0.04782707244157791,0.0840686559677124,0.07647927850484848,0.07187458127737045,0.026011208072304726,0.027907295152544975,0.025782912969589233,0.40785297751426697,0.37402480840682983,0.3386642634868622,0.13871650397777557,0.07407723367214203,0.08038819581270218,0.013345703482627869,0.012160063721239567,0.012228887528181076,0.08780515938997269,0.09243437647819519,0.07479038834571838,0.04898814484477043,0.04436506703495979,0.04289558529853821,0.04052033647894859,0.03791221231222153,0.032989561557769775,0.06193328648805618,0.0566692128777504,0.05237961187958717,0.029588870704174042,0.024260152131319046,0.0249730683863163,0.05472218245267868,0.05269091576337814,0.05271921679377556,0.05254150927066803,0.04526975750923157,0.043732088059186935,0.05702162906527519,0.048839032649993896,0.04748062044382095,0.09740015119314194,0.09091197699308395,0.0868493840098381,0.04191308841109276,0.03478878363966942,0.033609539270401,0.047508470714092255,0.04916943609714508,0.04548659175634384,0.09624114632606506,0.16447743773460388,0.10637902468442917,0.039405059069395065,0.03228547051548958,0.02974499948322773,0.01698068156838417,0.017244279384613037,0.016074905171990395,0.15065443515777588,0.1730523556470871,0.1595744639635086,0.13503451645374298,0.14958149194717407,0.1433568000793457,0.09120071679353714,0.08588018268346786,0.08146289736032486,0.11120615899562836,0.06574074178934097,0.049198657274246216,0.05264222249388695,0.04982186108827591,0.040804337710142136,0.13395339250564575,0.11784215271472931,0.09781121462583542,0.04471224546432495,0.03660205379128456,0.035275109112262726,0.11688534170389175,0.11908113211393356,0.10736002027988434,0.19086293876171112,0.15753790736198425,0.1468648612499237,0.05639320984482765,0.052228886634111404,0.05092397704720497,0.42629995942115784,0.4173622727394104,0.1873680204153061,0.044014327228069305,0.03145049512386322,0.03678878769278526,0.04973510652780533,0.038818106055259705,0.03566646948456764,0.03237144276499748,0.04051909223198891,0.03448469191789627,0.24023552238941193,0.2195023149251938,0.2054547220468521,0.04478488117456436,0.04236569255590439,0.039283402264118195,0.1474229097366333,0.20077334344387054,0.1320236623287201,0.16478405892848969,0.21869488060474396,0.054924242198467255,0.06360640376806259,0.05953991785645485,0.050484396517276764,0.18839433789253235,0.16989436745643616,0.1512921303510666,0.04918333515524864,0.048351649194955826,0.04650487005710602,0.11511293053627014,0.08978229016065598,0.10555810481309891,0.027731092646718025,0.04320276528596878,0.025171201676130295,0.07036599516868591,0.05981230363249779,0.05393480509519577,0.04851339012384415,0.04921344295144081,0.0480254590511322,0.10402917116880417,0.06026332080364227,0.07705523073673248,0.07025037705898285,0.08679142594337463,0.05405552685260773,0.05442790687084198,0.0494028739631176,0.04704008996486664,0.06424252688884735,0.06143169850111008,0.0539046935737133,0.14299900829792023,0.16494961082935333,0.12472035735845566,0.039362940937280655,0.0364503487944603,0.03443345054984093,0.07799317687749863,0.06601466983556747,0.06490755081176758,0.16504742205142975,0.144919753074646,0.17833161354064941,0.020784171298146248,0.016144443303346634,0.01644992083311081
8,0.2727547585964203,0.3587086498737335,0.15169520676136017,0.06703515350818634,0.042427461594343185,0.04719878360629082,0.06898808479309082,0.05900633707642555,0.0489269495010376,0.17358995974063873,0.36981603503227234,0.16818857192993164,0.09896457940340042,0.11324621737003326,0.08697374910116196,0.04216841608285904,0.036884620785713196,0.03801558539271355,0.11539548635482788,0.11108077317476273,0.09563279151916504,0.029837412759661674,0.027675991877913475,0.02194138616323471,0.053652554750442505,0.05258948355913162,0.04791269823908806,0.08645856380462646,0.07803121209144592,0.0716017410159111,0.025969218462705612,0.027756888419389725,0.025130392983555794,0.4074099659919739,0.376485139131546,0.3466067314147949,0.13929419219493866,0.0744931623339653,0.08031266182661057,0.014018326066434383,0.012191485613584518,0.011986909434199333,0.08835203945636749,0.09423263370990753,0.07526424527168274,0.04946904256939888,0.0441732220351696,0.04271741956472397,0.040477968752384186,0.03782814368605614,0.03265462815761566,0.06146726384758949,0.05674634501338005,0.05262116715312004,0.02910774014890194,0.024223683401942253,0.025078369304537773,0.054939646273851395,0.05488560348749161,0.05271177738904953,0.052014030516147614,0.04533158242702484,0.04401304945349693,0.05667974427342415,0.04875132068991661,0.0480697937309742,0.09741613268852234,0.09210694581270218,0.0866364985704422,0.044021494686603546,0.0350380465388298,0.03368016704916954,0.04740935191512108,0.0489039309322834,0.045815084129571915,0.10285498201847076,0.1685689240694046,0.11460405588150024,0.04072236642241478,0.03261154890060425,0.030957434326410294,0.01925155706703663,0.01799982413649559,0.016078118234872818,0.15084294974803925,0.18057884275913239,0.16211973130702972,0.1350136548280716,0.15107060968875885,0.14775946736335754,0.09288377314805984,0.08678307384252548,0.07953936606645584,0.1153184175491333,0.07776560634374619,0.05846947431564331,0.052599530667066574,0.049748145043849945,0.04170249402523041,0.13365982472896576,0.117520272731781,0.1038435623049736,0.044651418924331665,0.03624153137207031,0.035155072808265686,0.11732790619134903,0.11974972486495972,0.10696288198232651,0.1912490427494049,0.16174165904521942,0.1494588851928711,0.05734963342547417,0.053482551127672195,0.05193286016583443,0.42580646276474,0.42118537425994873,0.18720152974128723,0.04313249886035919,0.03145603835582733,0.03622148185968399,0.049859702587127686,0.03911130502820015,0.03618701919913292,0.03279367834329605,0.04219163954257965,0.03468567878007889,0.2507464289665222,0.21965840458869934,0.20661282539367676,0.04543188214302063,0.04240882024168968,0.03971553221344948,0.15523508191108704,0.20259198546409607,0.13513512909412384,0.16456535458564758,0.21773485839366913,0.056557778269052505,0.06447373330593109,0.0605294406414032,0.0503050833940506,0.18956933915615082,0.17043478786945343,0.157891184091568,0.04992993548512459,0.04846088960766792,0.046879641711711884,0.121184341609478,0.09005827456712723,0.12130478769540787,0.02651515230536461,0.044195640832185745,0.028094463050365448,0.0699586495757103,0.059106022119522095,0.05473940074443817,0.051305387169122696,0.04977031424641609,0.04902336373925209,0.10365545749664307,0.06006164848804474,0.07693428546190262,0.07045698910951614,0.0868285521864891,0.057273704558610916,0.05487113445997238,0.04945801571011543,0.05005554482340813,0.06348660588264465,0.062407638877630234,0.05629155784845352,0.143080934882164,0.1649807244539261,0.13641266524791718,0.03959181159734726,0.04176279157400131,0.03527815639972687,0.07977360486984253,0.06513812392950058,0.06457825005054474,0.1650671809911728,0.1453537940979004,0.17674238979816437,0.022364359349012375,0.015943078324198723,0.016169115900993347
9,0.2773497700691223,0.37526118755340576,0.15324720740318298,0.06921124458312988,0.042651984840631485,0.04695973917841911,0.07053793966770172,0.058700378984212875,0.05088457092642784,0.17877520620822906,0.36854350566864014,0.1688099503517151,0.10207688808441162,0.11172344535589218,0.10808934271335602,0.04317861050367355,0.037375930696725845,0.038632411509752274,0.11679426580667496,0.11191236227750778,0.100388303399086,0.029599066823720932,0.0288640595972538,0.02218700386583805,0.052448298782110214,0.05250183120369911,0.04785739630460739,0.08559328317642212,0.07785528153181076,0.07329317182302475,0.02659808099269867,0.027936814352869987,0.02494998276233673,0.4073547124862671,0.38907378911972046,0.34704989194869995,0.1380523443222046,0.08435185253620148,0.09728395193815231,0.01417551003396511,0.012240868993103504,0.01260619331151247,0.08714256435632706,0.0945526733994484,0.07610765099525452,0.049518391489982605,0.04550822824239731,0.044476646929979324,0.04501193389296532,0.038645777851343155,0.0319686084985733,0.06159467622637749,0.05706465244293213,0.053376443684101105,0.029376279562711716,0.02502025105059147,0.02533562108874321,0.05565157160162926,0.05467922240495682,0.05259593576192856,0.052174437791109085,0.04753773286938667,0.04381771758198738,0.056275028735399246,0.05001651495695114,0.04775366559624672,0.09738724678754807,0.09316730499267578,0.08635994046926498,0.044081948697566986,0.033314794301986694,0.0335218720138073,0.04754764214158058,0.04891134798526764,0.045558784157037735,0.13518284261226654,0.18038968741893768,0.11296076327562332,0.0418311282992363,0.03322990611195564,0.03136938065290451,0.01924264244735241,0.01808524690568447,0.0179690383374691,0.15690356492996216,0.1739034354686737,0.15732471644878387,0.13920466601848602,0.15274223685264587,0.1475386917591095,0.09423650056123734,0.09157252311706543,0.08087795227766037,0.12352406978607178,0.07977528125047684,0.05879809707403183,0.05298089608550072,0.049374982714653015,0.041813913732767105,0.13587935268878937,0.12057335674762726,0.12204724550247192,0.045502569526433945,0.03647433966398239,0.03531123697757721,0.11715221405029297,0.1199796050786972,0.10629333555698395,0.19160838425159454,0.1670689582824707,0.15268898010253906,0.05752158537507057,0.05342943221330643,0.052284516394138336,0.4672633111476898,0.4208315908908844,0.18777543306350708,0.04385785385966301,0.030825022608041763,0.036948490887880325,0.049709074199199677,0.039903756231069565,0.03605840727686882,0.03351492062211037,0.04145044460892677,0.034612447023391724,0.2508417069911957,0.22383594512939453,0.20616990327835083,0.04546303674578667,0.04196294769644737,0.039982184767723083,0.15421965718269348,0.20292013883590698,0.13769477605819702,0.18493661284446716,0.23155929148197174,0.0555555559694767,0.06909304857254028,0.06010393798351288,0.05017266049981117,0.18951104581356049,0.17336952686309814,0.1574777215719223,0.05177969112992287,0.04877687618136406,0.04909531772136688,0.12115666270256042,0.08994317054748535,0.12043405324220657,0.026492850854992867,0.04901336878538132,0.02735252119600773,0.07032713294029236,0.05891282111406326,0.05480731651186943,0.05159592628479004,0.051838815212249756,0.05172937735915184,0.10385182499885559,0.06107138842344284,0.07688071578741074,0.07044780254364014,0.08875693380832672,0.0580383725464344,0.05477586388587952,0.050359711050987244,0.050337109714746475,0.06548739224672318,0.06226211413741112,0.05859505757689476,0.1437532603740692,0.16547085344791412,0.13539403676986694,0.039600763469934464,0.0420292429625988,0.035307351499795914,0.07970598340034485,0.06411414593458176,0.06479871273040771,0.16486580669879913,0.15209634602069855,0.17557445168495178,0.023517189547419548,0.015943603590130806,0.01613006554543972
10,0.28169894218444824,0.36466774344444275,0.15324720740318298,0.07043443620204926,0.043309420347213745,0.048155467957258224,0.06997893750667572,0.05885198339819908,0.05027510225772858,0.1803015172481537,0.3583396375179291,0.16726404428482056,0.10042478889226913,0.11027506738901138,0.10736866295337677,0.04335016757249832,0.037831515073776245,0.03883495181798935,0.11617924273014069,0.11334148049354553,0.10023542493581772,0.029854821041226387,0.028968220576643944,0.02216130681335926,0.05243898183107376,0.0522511787712574,0.04803253710269928,0.08619850873947144,0.07819017022848129,0.07336673140525818,0.026448244228959084,0.027924293652176857,0.02525327540934086,0.40746521949768066,0.39297497272491455,0.3484872579574585,0.1456766277551651,0.08500700443983078,0.1065063551068306,0.013328136876225471,0.012755016796290874,0.012135176919400692,0.087112657725811,0.09469977766275406,0.07604649662971497,0.04911871254444122,0.045443810522556305,0.045386943966150284,0.04473255202174187,0.03852461650967598,0.03202057629823685,0.06215258687734604,0.05836997926235199,0.053064700216054916,0.029419519007205963,0.025088481605052948,0.025553662329912186,0.0553474947810173,0.054247695952653885,0.05259297043085098,0.05208836495876312,0.04643693193793297,0.043645020574331284,0.05638198181986809,0.0523311123251915,0.047708507627248764,0.09696520864963531,0.09311379492282867,0.08697495609521866,0.043593935668468475,0.033957257866859436,0.033790312707424164,0.047281764447689056,0.04931249842047691,0.04585625231266022,0.1420118361711502,0.20756062865257263,0.11284276843070984,0.041224587708711624,0.03315985947847366,0.03125,0.019335411489009857,0.018378473818302155,0.018160030245780945,0.15762053430080414,0.17071057856082916,0.15856924653053284,0.13974258303642273,0.1521131992340088,0.15033146739006042,0.09524199366569519,0.09095337241888046,0.08386692404747009,0.13076923787593842,0.0837264135479927,0.060471322387456894,0.05303708091378212,0.04991443082690239,0.04284302517771721,0.13601729273796082,0.12056700140237808,0.12197142094373703,0.04622027277946472,0.039112113416194916,0.03551889955997467,0.11729162186384201,0.11996880918741226,0.10617580264806747,0.19316866993904114,0.1729084551334381,0.15290865302085876,0.057786960154771805,0.053182292729616165,0.05227087810635567,0.4650726616382599,0.42636987566947937,0.1944279819726944,0.044256746768951416,0.031133344396948814,0.036911603063344955,0.05027346312999725,0.03998701274394989,0.036730051040649414,0.03343096375465393,0.04188380017876625,0.03458213433623314,0.25098085403442383,0.22377149760723114,0.20603294670581818,0.046449195593595505,0.0422002412378788,0.04039940983057022,0.1552766114473343,0.21171729266643524,0.1407374143600464,0.1837037056684494,0.23374176025390625,0.057003654539585114,0.0727352499961853,0.06255627423524857,0.05196567252278328,0.18969397246837616,0.17502683401107788,0.15706703066825867,0.05189437419176102,0.0481044203042984,0.04875846579670906,0.12133143842220306,0.08981464803218842,0.12708567082881927,0.02615481987595558,0.049154166132211685,0.02957807667553425,0.07122521102428436,0.05947580561041832,0.05515672266483307,0.05374454706907272,0.05294625088572502,0.05186621472239494,0.10337348282337189,0.06185326725244522,0.07704725861549377,0.07055552303791046,0.08814696222543716,0.05774640291929245,0.05725347250699997,0.05029631406068802,0.05033458396792412,0.06488538533449173,0.062315717339515686,0.05746830254793167,0.14800961315631866,0.16506050527095795,0.13995902240276337,0.03954194113612175,0.04143800586462021,0.034315142780542374,0.08163107186555862,0.0642477348446846,0.06485556066036224,0.16728797554969788,0.15265388786792755,0.17691287398338318,0.023074280470609665,0.01564955525100231,0.016230197623372078
11,0.282316118478775,0.36794766783714294,0.15948434174060822,0.07252201437950134,0.04337095841765404,0.05032478645443916,0.07268334180116653,0.05879281833767891,0.05047164857387543,0.18089525401592255,0.387170672416687,0.17024022340774536,0.09995682537555695,0.11035674810409546,0.11207310855388641,0.043327704071998596,0.038710180670022964,0.038716644048690796,0.11963241547346115,0.11358540505170822,0.10125948488712311,0.030429786071181297,0.029378147795796394,0.022221364080905914,0.05223618447780609,0.05254891514778137,0.04780953750014305,0.08593079447746277,0.07767806947231293,0.0742359533905983,0.026784030720591545,0.02738979272544384,0.025296160951256752,0.4085894227027893,0.3923054039478302,0.34915274381637573,0.14608746767044067,0.08486931025981903,0.10746333003044128,0.01342281885445118,0.013645429164171219,0.011664528399705887,0.08895282447338104,0.09692404419183731,0.07610195875167847,0.04904209449887276,0.04563111811876297,0.04502855986356735,0.04551086947321892,0.0382566899061203,0.032531365752220154,0.0620904415845871,0.05871416628360748,0.05389687046408653,0.030623365193605423,0.025424489751458168,0.030051151290535927,0.05673883110284805,0.05414358153939247,0.0529666393995285,0.052591945976018906,0.046030234545469284,0.04382660239934921,0.06162956357002258,0.05223596468567848,0.047673098742961884,0.09741766005754471,0.09294352680444717,0.0872625783085823,0.04387960582971573,0.033974021673202515,0.03387143835425377,0.04729204997420311,0.048783522099256516,0.04470030590891838,0.16166961193084717,0.20321229100227356,0.11195928603410721,0.0415055938065052,0.033240631222724915,0.03160088509321213,0.018968896940350533,0.018372010439634323,0.017789658159017563,0.1582350730895996,0.17220279574394226,0.15951037406921387,0.14085502922534943,0.15208812057971954,0.15080006420612335,0.10050003975629807,0.09123390913009644,0.0836649239063263,0.12971925735473633,0.08549066632986069,0.06307977437973022,0.05302942916750908,0.04987872764468193,0.04333864152431488,0.13623559474945068,0.12183220684528351,0.12305296212434769,0.04606308788061142,0.03917773813009262,0.035399213433265686,0.1166922077536583,0.11900032311677933,0.10628122836351395,0.19324950873851776,0.17381732165813446,0.15223944187164307,0.05773095414042473,0.05283041298389435,0.053481895476579666,0.5005055665969849,0.43290042877197266,0.21363040804862976,0.04414071887731552,0.031192054972052574,0.03635220229625702,0.05039039999246597,0.04022430628538132,0.03803962096571922,0.033260080963373184,0.04220513626933098,0.03474576398730278,0.2540030777454376,0.22373846173286438,0.20559942722320557,0.04822605848312378,0.043160293251276016,0.04035649076104164,0.1622796356678009,0.2271197885274887,0.14012880623340607,0.1881638914346695,0.2326454073190689,0.05869074538350105,0.07315462827682495,0.06340102851390839,0.05193306505680084,0.18538407981395721,0.17428244650363922,0.15741634368896484,0.05229611322283745,0.048223815858364105,0.04876760020852089,0.12132862210273743,0.0930650383234024,0.13012278079986572,0.0333854965865612,0.04929577559232712,0.027864420786499977,0.07087647914886475,0.05849222093820572,0.05620085448026657,0.056806135922670364,0.05217910557985306,0.05362161993980408,0.1047411561012268,0.061687737703323364,0.07933759689331055,0.07159589231014252,0.08953279256820679,0.05881689488887787,0.057440441101789474,0.050854917615652084,0.053148940205574036,0.06561627238988876,0.0632886290550232,0.05823499336838722,0.1658688336610794,0.16573096811771393,0.14643868803977966,0.039540648460388184,0.042940519750118256,0.03441009297966957,0.08203666657209396,0.06411387026309967,0.06516067683696747,0.1750287413597107,0.15443024039268494,0.1824789047241211,0.023318473249673843,0.015661347657442093,0.016169393435120583
12,0.2824929654598236,0.36764705181121826,0.1772763878107071,0.07286056876182556,0.04533182084560394,0.051578983664512634,0.07410431653261185,0.05847906321287155,0.05123681202530861,0.18095529079437256,0.3860677182674408,0.17340277135372162,0.10219298303127289,0.11219390481710434,0.11213389039039612,0.04361054673790932,0.03868245333433151,0.039931319653987885,0.12279290705919266,0.11230804771184921,0.10188396275043488,0.030713047832250595,0.0299089178442955,0.02242540568113327,0.052481621503829956,0.052155159413814545,0.04790187254548073,0.09185115247964859,0.07871248573064804,0.07385049015283585,0.02668086253106594,0.028535937890410423,0.026520969346165657,0.4112469553947449,0.39405304193496704,0.34926366806030273,0.14466281235218048,0.0846712663769722,0.10715245455503464,0.01331423968076706,0.013584007509052753,0.010512277483940125,0.08896588534116745,0.09765847772359848,0.07594236731529236,0.04928940534591675,0.04497504234313965,0.04492705687880516,0.04489466920495033,0.03764099255204201,0.03283475711941719,0.06258751451969147,0.05813397094607353,0.05362285301089287,0.029624123126268387,0.025437772274017334,0.030030349269509315,0.05761859193444252,0.054784514009952545,0.05244297906756401,0.05254120007157326,0.04589148983359337,0.04452966898679733,0.06241714581847191,0.052461203187704086,0.0477815717458725,0.09733308851718903,0.09283463656902313,0.08724933862686157,0.0437060110270977,0.034173883497714996,0.033945802599191666,0.047604210674762726,0.048921309411525726,0.046206071972846985,0.16251100599765778,0.20456941425800323,0.11191265285015106,0.043628014624118805,0.03331121429800987,0.03133159130811691,0.01991255395114422,0.01801183633506298,0.01905745454132557,0.16851574182510376,0.1737021952867508,0.16125334799289703,0.13954919576644897,0.1523355096578598,0.1505630761384964,0.10025516152381897,0.09285182505846024,0.0826936885714531,0.13372664153575897,0.08502993732690811,0.08127208799123764,0.053165361285209656,0.0503971204161644,0.04315846413373947,0.13697926700115204,0.12232577800750732,0.12362493574619293,0.046015433967113495,0.039726436138153076,0.035942357033491135,0.11636220663785934,0.11906462162733078,0.10616502165794373,0.1918468326330185,0.1745569109916687,0.1552405208349228,0.057877618819475174,0.05299266800284386,0.053868263959884644,0.5048345923423767,0.4319654405117035,0.2409815937280655,0.04417656734585762,0.03118918277323246,0.03705647960305214,0.05111517384648323,0.040413256734609604,0.03840521723031998,0.03341061621904373,0.045969925820827484,0.03679361566901207,0.2644009590148926,0.2237299531698227,0.2066536545753479,0.047728925943374634,0.04306507855653763,0.0401080846786499,0.1637028008699417,0.23744936287403107,0.1488504409790039,0.1976095587015152,0.22672811150550842,0.05936073139309883,0.07303717732429504,0.06401452422142029,0.05291476845741272,0.18510878086090088,0.17417675256729126,0.15774066746234894,0.052404437214136124,0.04792884364724159,0.04854957386851311,0.12399540841579437,0.09372306615114212,0.13046495616436005,0.034877385944128036,0.050491802394390106,0.028228355571627617,0.07343307137489319,0.058174606412649155,0.05797218903899193,0.05646909028291702,0.05301656574010849,0.05354942008852959,0.10717666894197464,0.061636995524168015,0.08089206367731094,0.0722031220793724,0.08962138742208481,0.05882519483566284,0.05912485718727112,0.05132570490241051,0.052357446402311325,0.06554631888866425,0.06329400837421417,0.059031255543231964,0.16537590324878693,0.17019082605838776,0.1490187793970108,0.039780519902706146,0.04285627603530884,0.0344708114862442,0.08196784555912018,0.06493423879146576,0.06471678614616394,0.17608033120632172,0.15481708943843842,0.18966573476791382,0.023294838145375252,0.015848806127905846,0.016388757154345512
13,0.2826700210571289,0.377833753824234,0.17734390497207642,0.07420913130044937,0.04564955085515976,0.051645178347826004,0.07407785952091217,0.05945858731865883,0.05227038264274597,0.17986047267913818,0.40520191192626953,0.18208561837673187,0.10037533193826675,0.11217989027500153,0.11068973690271378,0.042962461709976196,0.03933586925268173,0.040500298142433167,0.12574099004268646,0.11284403502941132,0.10198827087879181,0.03173396736383438,0.029772477224469185,0.023330776020884514,0.05297732725739479,0.05265398323535919,0.04791733995079994,0.09391582012176514,0.07875676453113556,0.0735175758600235,0.026923799887299538,0.02882019430398941,0.026358559727668762,0.4116271734237671,0.39426475763320923,0.34777364134788513,0.14926938712596893,0.08435819298028946,0.10817255824804306,0.012933705002069473,0.013753581792116165,0.011143602430820465,0.08907072991132736,0.09742466360330582,0.07709599286317825,0.04973391443490982,0.04397456347942352,0.04488598555326462,0.04559828341007233,0.03726787492632866,0.03330100327730179,0.0625447928905487,0.057957131415605545,0.0542747899889946,0.02943623811006546,0.025539211928844452,0.030319377779960632,0.05840601399540901,0.05441683158278465,0.05267053842544556,0.052394893020391464,0.046514127403497696,0.044597186148166656,0.06175145506858826,0.052322275936603546,0.04952586442232132,0.09830423444509506,0.09321769326925278,0.08732616901397705,0.043843552470207214,0.034066129475831985,0.03413894772529602,0.04848870635032654,0.049654047936201096,0.045942384749650955,0.16040249168872833,0.20478536188602448,0.11143580824136734,0.044889502227306366,0.033102717250585556,0.031642016023397446,0.019943907856941223,0.017700621858239174,0.01910591684281826,0.17667844891548157,0.1758509874343872,0.16410356760025024,0.13902011513710022,0.15313182771205902,0.15279491245746613,0.10036225616931915,0.09230219572782516,0.08486630767583847,0.13333334028720856,0.08993033319711685,0.08418520539999008,0.0538376085460186,0.05019603297114372,0.042942795902490616,0.14135433733463287,0.1224316880106926,0.12293712049722672,0.046054478734731674,0.039237868040800095,0.036839280277490616,0.11812673509120941,0.11962906271219254,0.10626266896724701,0.19191108644008636,0.1746041178703308,0.15860436856746674,0.057637061923742294,0.05334910377860069,0.05463600903749466,0.5092402696609497,0.4320346415042877,0.25006338953971863,0.04427481070160866,0.03200041130185127,0.037328094244003296,0.052106551826000214,0.04040133208036423,0.03857491910457611,0.03341388329863548,0.04505828768014908,0.03722592070698738,0.26378896832466125,0.22497275471687317,0.20891039073467255,0.050933025777339935,0.04325288534164429,0.040552154183387756,0.1634090095758438,0.23545753955841064,0.15471374988555908,0.19935691356658936,0.22548121213912964,0.060480743646621704,0.07319660484790802,0.06370481103658676,0.05239195376634598,0.1908179521560669,0.17275863885879517,0.15604381263256073,0.052458763122558594,0.04864884912967682,0.050414979457855225,0.1237630695104599,0.09544061869382858,0.13112476468086243,0.035480350255966187,0.051213834434747696,0.028240252286195755,0.07356748729944229,0.05817220360040665,0.05775531008839607,0.05754236876964569,0.05298256501555443,0.0536850281059742,0.10690929740667343,0.0690150037407875,0.08103904128074646,0.07177574932575226,0.09038256108760834,0.05906024947762489,0.05906974896788597,0.05193883553147316,0.05333242937922478,0.06513233482837677,0.06306000053882599,0.0589059554040432,0.16495701670646667,0.1692395657300949,0.14961929619312286,0.03978146240115166,0.042756784707307816,0.034425899386405945,0.0814601331949234,0.06488234549760818,0.06556341797113419,0.1824638694524765,0.15846434235572815,0.18863558769226074,0.023834044113755226,0.015763677656650543,0.016805648803710938
14,0.3025210201740265,0.39081457257270813,0.1793244630098343,0.07419852912425995,0.044262293726205826,0.051647499203681946,0.07589893788099289,0.05954313278198242,0.052148789167404175,0.18225088715553284,0.4144207239151001,0.1854471117258072,0.0994781106710434,0.11184456199407578,0.11167389899492264,0.04255137965083122,0.03974488750100136,0.03963305801153183,0.12706845998764038,0.11271477490663528,0.10235487669706345,0.03153795003890991,0.028818916529417038,0.02328450232744217,0.05327445641160011,0.052801620215177536,0.04771709814667702,0.09383484721183777,0.07875676453113556,0.07475873082876205,0.028462274000048637,0.02914760261774063,0.02646033838391304,0.41140544414520264,0.4001755118370056,0.3521811366081238,0.15054413676261902,0.08344923704862595,0.11134500056505203,0.013564134016633034,0.013911769725382328,0.011043139733374119,0.09061449766159058,0.09704149514436722,0.07710656523704529,0.04960497468709946,0.044199176132678986,0.047005794942379,0.04651162773370743,0.03748011589050293,0.03371652588248253,0.062024615705013275,0.057875894010066986,0.05578155815601349,0.02938724495470524,0.025006746873259544,0.031909022480249405,0.05789363011717796,0.054241374135017395,0.053069036453962326,0.052238356322050095,0.04657822847366333,0.04415557160973549,0.06190894916653633,0.05298329517245293,0.05008799210190773,0.09887441992759705,0.09327752143144608,0.08672021329402924,0.04354368895292282,0.03425292298197746,0.035156670957803726,0.04838966950774193,0.049533091485500336,0.04653945565223694,0.16070900857448578,0.2057991474866867,0.11124122142791748,0.044360507279634476,0.04218098521232605,0.03175603225827217,0.01990152895450592,0.017747042700648308,0.018876783549785614,0.19491329789161682,0.17602664232254028,0.1639026254415512,0.13874715566635132,0.15314452350139618,0.1529809832572937,0.09919636696577072,0.09164439886808395,0.08479581773281097,0.1334681510925293,0.09056122601032257,0.08403361588716507,0.053386058658361435,0.04997996240854263,0.043170519173145294,0.14433987438678741,0.12248783558607101,0.12276668846607208,0.046650927513837814,0.040317073464393616,0.037196796387434006,0.11872461438179016,0.11940298229455948,0.10900024324655533,0.19080708920955658,0.17372173070907593,0.15813493728637695,0.05792432650923729,0.05404922738671303,0.055951595306396484,0.5137234330177307,0.4402293860912323,0.2524421513080597,0.044439785182476044,0.032311346381902695,0.03718847781419754,0.05196516215801239,0.04090501740574837,0.04037158191204071,0.033374056220054626,0.046123750507831573,0.037556521594524384,0.26560187339782715,0.22457022964954376,0.21312843263149261,0.0515407957136631,0.042586710304021835,0.04087607190012932,0.1613365113735199,0.2682158350944519,0.1604519784450531,0.20683903992176056,0.22610294818878174,0.06872852146625519,0.07336368411779404,0.06371235102415085,0.054401103407144547,0.19240090250968933,0.1729280948638916,0.15659569203853607,0.0527116060256958,0.04914497956633568,0.05001520365476608,0.1338815689086914,0.09771037101745605,0.13624221086502075,0.03629257529973984,0.056102003902196884,0.028098134323954582,0.07363281399011612,0.05836398899555206,0.057956937700510025,0.057046979665756226,0.052322737872600555,0.05416354909539223,0.10796451568603516,0.07135044783353806,0.08073808997869492,0.07540114223957062,0.08999732881784439,0.059116099029779434,0.06030509993433952,0.052466847002506256,0.052883148193359375,0.0653790682554245,0.06398459523916245,0.05968650057911873,0.16742242872714996,0.16958293318748474,0.15382134914398193,0.039461299777030945,0.04268588125705719,0.03440660238265991,0.08122219890356064,0.06502625346183777,0.06585700064897537,0.1808471828699112,0.15845531225204468,0.18989844620227814,0.023914791643619537,0.015914037823677063,0.01672518439590931
15,0.31446540355682373,0.39251524209976196,0.17805975675582886,0.0747024193406105,0.044513218104839325,0.0541839636862278,0.0758790522813797,0.0594983771443367,0.052916284650564194,0.18387071788311005,0.4246010482311249,0.18689070641994476,0.09848728775978088,0.11321227252483368,0.11160660535097122,0.04242605343461037,0.03950482979416847,0.042080942541360855,0.12725603580474854,0.11264806985855103,0.10202700644731522,0.03162543475627899,0.028574947267770767,0.022893307730555534,0.05303030461072922,0.05241735279560089,0.04784470051527023,0.09279783815145493,0.07876507937908173,0.07465925067663193,0.028982732445001602,0.029713816940784454,0.02667934261262417,0.41591358184814453,0.39905500411987305,0.35398969054222107,0.15041908621788025,0.0835312157869339,0.11136968433856964,0.013187520205974579,0.014434052631258965,0.011047967709600925,0.0907917246222496,0.09708982706069946,0.07644593715667725,0.05023517087101936,0.04579145088791847,0.04717912897467613,0.046538639813661575,0.037331800907850266,0.03354458883404732,0.06279198825359344,0.05863172560930252,0.055529575794935226,0.02936888113617897,0.025576595216989517,0.031617969274520874,0.059945009648799896,0.05404755473136902,0.053222741931676865,0.05257439613342285,0.04627096280455589,0.04429643601179123,0.0645124688744545,0.05276370048522949,0.053146716207265854,0.09934549778699875,0.09582919627428055,0.08688286691904068,0.04407362639904022,0.03422325849533081,0.03467344865202904,0.048523880541324615,0.049388907849788666,0.04668121039867401,0.16089914739131927,0.2068965584039688,0.11065653711557388,0.04436604306101799,0.04148051142692566,0.032026227563619614,0.021647009998559952,0.01840074546635151,0.019332919269800186,0.19324448704719543,0.17679433524608612,0.16550368070602417,0.14094974100589752,0.15281330049037933,0.1525448113679886,0.10056547820568085,0.09149163216352463,0.0872933492064476,0.14965985715389252,0.09360580146312714,0.089115209877491,0.053398482501506805,0.051338959485292435,0.04469546675682068,0.1438547521829605,0.12255913764238358,0.1227496787905693,0.04685686156153679,0.040578678250312805,0.03656093403697014,0.11899115145206451,0.11936523020267487,0.11117397993803024,0.19105161726474762,0.17758475244045258,0.15790052711963654,0.05784948170185089,0.054351381957530975,0.055863942950963974,0.5155925154685974,0.4392605721950531,0.2521137595176697,0.04491038993000984,0.032465022057294846,0.03756203502416611,0.052592866122722626,0.0405874066054821,0.04078881815075874,0.033525943756103516,0.04594622552394867,0.03755732253193855,0.27076104283332825,0.22457483410835266,0.21401163935661316,0.05071064457297325,0.042186424136161804,0.0413050651550293,0.16437354683876038,0.327333003282547,0.19272886216640472,0.2091062366962433,0.22589531540870667,0.07003209739923477,0.07695802301168442,0.06405111402273178,0.05446388199925423,0.19303584098815918,0.17258848249912262,0.16118645668029785,0.05257178843021393,0.05022178962826729,0.04991263523697853,0.13370083272457123,0.09753252565860748,0.14203763008117676,0.035447243601083755,0.056410256773233414,0.029863301664590836,0.07327858358621597,0.058422669768333435,0.058188267052173615,0.057778213173151016,0.05294951796531677,0.05492507293820381,0.10772901028394699,0.07137121260166168,0.08111681789159775,0.07608547806739807,0.09205921739339828,0.05913795158267021,0.06012103706598282,0.052724871784448624,0.052874185144901276,0.06525756418704987,0.06398077309131622,0.059014834463596344,0.16644838452339172,0.1716603934764862,0.15508253872394562,0.03930802270770073,0.042901478707790375,0.03456174582242966,0.0855395570397377,0.06449573487043381,0.06605951488018036,0.18021713197231293,0.15972182154655457,0.18988549709320068,0.025453021749854088,0.016133423894643784,0.016933508217334747
16,0.3153468668460846,0.39666521549224854,0.19141051173210144,0.0733870267868042,0.04524766653776169,0.054974514991045,0.0797281265258789,0.061275701969861984,0.05406414344906807,0.1856408715248108,0.4356435537338257,0.18654410541057587,0.09868845343589783,0.12317579239606857,0.11250603944063187,0.04244779422879219,0.0402412936091423,0.04204971715807915,0.12869365513324738,0.11369688808917999,0.1044711321592331,0.03097470849752426,0.027749016880989075,0.02416965551674366,0.05295505002140999,0.052399735897779465,0.04783688485622406,0.09477363526821136,0.07880941778421402,0.07748200744390488,0.0288059264421463,0.02982618473470211,0.02685554139316082,0.41719305515289307,0.3994738459587097,0.3536849021911621,0.15039518475532532,0.08494354784488678,0.1112157329916954,0.01418856531381607,0.01463739201426506,0.011449926532804966,0.09494658559560776,0.09929757565259933,0.07666070014238358,0.05012648180127144,0.046336401253938675,0.04841846972703934,0.046731505542993546,0.03769606724381447,0.033679086714982986,0.06251019239425659,0.05914659798145294,0.056010566651821136,0.02951914072036743,0.02556627057492733,0.031617969274520874,0.05957166105508804,0.05590416491031647,0.05371876806020737,0.05413210391998291,0.046202652156353,0.04454343020915985,0.06539351493120193,0.05337638780474663,0.054241254925727844,0.09967325627803802,0.09561926126480103,0.09036789834499359,0.044021110981702805,0.034207526594400406,0.035199735313653946,0.04933380335569382,0.04905850440263748,0.0467115081846714,0.16209843754768372,0.20558106899261475,0.11500701308250427,0.04578432813286781,0.04193269461393356,0.03284774720668793,0.02110927179455757,0.018574532121419907,0.019925279542803764,0.19423963129520416,0.17304901778697968,0.1657228022813797,0.14032967388629913,0.15145190060138702,0.1525922417640686,0.10163947194814682,0.09230878949165344,0.08877046406269073,0.1569560021162033,0.10035842657089233,0.08840487152338028,0.053625091910362244,0.05061158165335655,0.04533442482352257,0.1457754522562027,0.12399442493915558,0.12318389117717743,0.04704888164997101,0.04069284722208977,0.036668531596660614,0.11952793598175049,0.11915712058544159,0.11237062513828278,0.1909608542919159,0.1757197082042694,0.15821333229541779,0.057704560458660126,0.05451032891869545,0.05592308193445206,0.5344827771186829,0.4736592173576355,0.25366607308387756,0.04511701688170433,0.032195985317230225,0.036896202713251114,0.052487943321466446,0.04138800501823425,0.04057122394442558,0.03372640907764435,0.0465485155582428,0.03741476684808731,0.27062031626701355,0.22575879096984863,0.21396610140800476,0.05058613792061806,0.04185841605067253,0.04128918796777725,0.16693419218063354,0.327169269323349,0.19895444810390472,0.20981387794017792,0.23106060922145844,0.07256371527910233,0.07615157961845398,0.06460221856832504,0.054420821368694305,0.19307947158813477,0.17251698672771454,0.16813752055168152,0.05318646878004074,0.05029129981994629,0.05055619403719902,0.1412244439125061,0.09700842201709747,0.14430953562259674,0.04153555631637573,0.057851240038871765,0.030616644769906998,0.07410727441310883,0.05829838290810585,0.05774320289492607,0.057787634432315826,0.05268005281686783,0.053790342062711716,0.10751048475503922,0.07222922146320343,0.08080572634935379,0.07657457888126373,0.09434697777032852,0.061437223106622696,0.061405956745147705,0.052775897085666656,0.05272252857685089,0.06492944061756134,0.06305278092622757,0.05919472128152847,0.16661718487739563,0.16982649266719818,0.15460455417633057,0.03963314741849899,0.04289495199918747,0.03511423617601395,0.08688104152679443,0.06493261456489563,0.06606587022542953,0.17939801514148712,0.16212770342826843,0.18861185014247894,0.02529396302998066,0.016149278730154037,0.0167116429656744
17,0.3205997943878174,0.3956236243247986,0.19170305132865906,0.07422284781932831,0.04554257169365883,0.05506183207035065,0.08020754158496857,0.06117989867925644,0.0540882833302021,0.18208381533622742,0.41878530383110046,0.1884092539548874,0.1009838879108429,0.12505142390727997,0.11222155392169952,0.042529329657554626,0.03987408056855202,0.04200603812932968,0.12824711203575134,0.11382554471492767,0.10425180941820145,0.030962977558374405,0.028068426996469498,0.023956909775733948,0.05221185088157654,0.05285882577300072,0.04933148995041847,0.09454039484262466,0.07867145538330078,0.07721599191427231,0.029480217024683952,0.02983027510344982,0.026654142886400223,0.4213753640651703,0.3996517062187195,0.35845786333084106,0.15011270344257355,0.08585190773010254,0.1110185980796814,0.014094491489231586,0.014834744855761528,0.01138290110975504,0.09520014375448227,0.09963703900575638,0.07701786607503891,0.05142667517066002,0.04664753004908562,0.049096859991550446,0.04682714864611626,0.038066186010837555,0.03425346314907074,0.06316687911748886,0.05900667980313301,0.05711757019162178,0.029514523223042488,0.026090163737535477,0.03106651082634926,0.059864357113838196,0.05645064264535904,0.05399378016591072,0.05423374101519585,0.0464308001101017,0.04495469480752945,0.06766519695520401,0.053221821784973145,0.05479181185364723,0.09944681078195572,0.09601990133523941,0.09068175405263901,0.04410539194941521,0.033572714775800705,0.03539078310132027,0.049646083265542984,0.04903380200266838,0.046762142330408096,0.16325336694717407,0.2061636596918106,0.11549295485019684,0.046108994632959366,0.04155375063419342,0.03371930122375488,0.021516554057598114,0.018463371321558952,0.02045443095266819,0.1964554637670517,0.1707504689693451,0.16703517735004425,0.1403295248746872,0.15144503116607666,0.15350216627120972,0.10168547928333282,0.09859155118465424,0.0890461876988411,0.15474794805049896,0.1002994030714035,0.0882352963089943,0.0534905344247818,0.0499148853123188,0.04661605879664421,0.1455792635679245,0.12831470370292664,0.12486981600522995,0.04978987202048302,0.04155305400490761,0.03713765740394592,0.12030773609876633,0.11903756856918335,0.11241744458675385,0.1888878494501114,0.17538414895534515,0.15825428068637848,0.05752118304371834,0.05574912950396538,0.055725909769535065,0.5323275923728943,0.4750118851661682,0.25360825657844543,0.04550881311297417,0.03243328258395195,0.03694625571370125,0.05287610739469528,0.041796132922172546,0.04035887494683266,0.03416691720485687,0.046058520674705505,0.037684276700019836,0.2719550132751465,0.2256174385547638,0.2178177386522293,0.050111714750528336,0.041816480457782745,0.04168272763490677,0.16763649880886078,0.3277909755706787,0.19732391834259033,0.20981387794017792,0.23394055664539337,0.07228915393352509,0.07591836899518967,0.06475500017404556,0.05443267524242401,0.19397541880607605,0.17350535094738007,0.17622800171375275,0.05326095595955849,0.05055459216237068,0.05057947710156441,0.14502070844173431,0.09796008467674255,0.14444121718406677,0.044857416301965714,0.05722779780626297,0.03231017664074898,0.07458382099866867,0.057871341705322266,0.06218494474887848,0.05793879181146622,0.05312315747141838,0.05580626800656319,0.10753300786018372,0.07208860665559769,0.08091092854738235,0.07650124281644821,0.09502191841602325,0.06139404699206352,0.06125378981232643,0.05260245501995087,0.05282890424132347,0.06513871997594833,0.0639834851026535,0.06456103920936584,0.16755050420761108,0.17165738344192505,0.15502195060253143,0.03972814232110977,0.043361272662878036,0.035085659474134445,0.08780722320079803,0.06444297730922699,0.06619910150766373,0.18008169531822205,0.164918914437294,0.18851332366466522,0.025567881762981415,0.016406549140810966,0.01687544584274292
18,0.32267338037490845,0.39579683542251587,0.19170305132865906,0.07367941737174988,0.046433717012405396,0.055120788514614105,0.0814986303448677,0.06153469905257225,0.05468779429793358,0.18834081292152405,0.4243180453777313,0.1897587925195694,0.10019392520189285,0.12477767467498779,0.11119098961353302,0.04326606169342995,0.039384905248880386,0.042690157890319824,0.12824833393096924,0.1145809218287468,0.1044626235961914,0.030818985775113106,0.027993520721793175,0.02473958395421505,0.05224922299385071,0.052652258425951004,0.04884149506688118,0.09842552989721298,0.07946223020553589,0.07760899513959885,0.02973497100174427,0.029737230390310287,0.026736535131931305,0.4200858175754547,0.4009951055049896,0.3608129024505615,0.150026336312294,0.0880286768078804,0.11091931909322739,0.01416371576488018,0.014960227534174919,0.011025712825357914,0.09529922157526016,0.10056116431951523,0.07749929279088974,0.05118647590279579,0.046529583632946014,0.049217671155929565,0.0468144491314888,0.03838181123137474,0.037058211863040924,0.0630241110920906,0.059156548231840134,0.05718294903635979,0.03150450065732002,0.032331135123968124,0.03153829649090767,0.05987264961004257,0.05576252192258835,0.05368098244071007,0.054149940609931946,0.04735943675041199,0.04683248698711395,0.06798798590898514,0.05344976484775543,0.055055901408195496,0.09957687556743622,0.09614966064691544,0.09127138555049896,0.044130854308605194,0.034355971962213516,0.03572859987616539,0.050228606909513474,0.049013447016477585,0.04609331116080284,0.17439360916614532,0.20863309502601624,0.11502111703157425,0.046125542372465134,0.04182182624936104,0.03395485877990723,0.021739130839705467,0.018789144232869148,0.020708447322249413,0.1968202441930771,0.16993750631809235,0.16710235178470612,0.14025342464447021,0.15212935209274292,0.15425816178321838,0.10200349986553192,0.10039699077606201,0.08913135528564453,0.1551116406917572,0.10479041934013367,0.0973888486623764,0.05345911905169487,0.05090760812163353,0.04651162773370743,0.14442700147628784,0.12802168726921082,0.1250065267086029,0.04967227578163147,0.04138420894742012,0.03758743777871132,0.11991646140813828,0.12330404669046402,0.11179784685373306,0.19148936867713928,0.1760844886302948,0.1615731567144394,0.05783029645681381,0.05518225580453873,0.055931199342012405,0.5366648435592651,0.47888675332069397,0.25426357984542847,0.04456883668899536,0.0330381914973259,0.03701808676123619,0.05319580063223839,0.04175032302737236,0.041152264922857285,0.034567900002002716,0.04717441275715828,0.03801453486084938,0.27169033885002136,0.2249312549829483,0.22055475413799286,0.05055058375000954,0.041747789829969406,0.04115406796336174,0.16771644353866577,0.3396505117416382,0.19709208607673645,0.2143474519252777,0.23416507244110107,0.08521126955747604,0.07800589501857758,0.06422270089387894,0.05440802499651909,0.19541996717453003,0.17601877450942993,0.17922408878803253,0.05375069007277489,0.05093091353774071,0.05118616297841072,0.1465805321931839,0.10011718422174454,0.1439758688211441,0.04570325091481209,0.06013276055455208,0.03239990770816803,0.07500000298023224,0.059455133974552155,0.06199225038290024,0.059274300932884216,0.05301413685083389,0.05618340149521828,0.10833612829446793,0.07190308719873428,0.08108003437519073,0.07696247845888138,0.09537605941295624,0.06186710298061371,0.06217909976840019,0.05531506985425949,0.052948832511901855,0.0654311329126358,0.06472733616828918,0.06474591046571732,0.16914409399032593,0.17176347970962524,0.15435299277305603,0.03935692831873894,0.043509118258953094,0.03496360406279564,0.08619870245456696,0.06669015437364578,0.06696286797523499,0.18139420449733734,0.16542217135429382,0.19140814244747162,0.025822091847658157,0.016399137675762177,0.01682145893573761
19,0.3241877257823944,0.4066576659679413,0.1989198923110962,0.07396624982357025,0.04671112075448036,0.05473843961954117,0.08140730857849121,0.06504947692155838,0.05530619993805885,0.18759313225746155,0.42388591170310974,0.19048389792442322,0.10064934939146042,0.12664541602134705,0.11230585724115372,0.04285154491662979,0.03968004882335663,0.042625024914741516,0.12796588242053986,0.11582501977682114,0.10429849475622177,0.031300947070121765,0.028242722153663635,0.024515394121408463,0.05238129571080208,0.05306081846356392,0.04870354011654854,0.09824294596910477,0.08447488397359848,0.07726400345563889,0.029691290110349655,0.02969653345644474,0.026368500664830208,0.4225761890411377,0.4011160731315613,0.3632519543170929,0.15019167959690094,0.08943908661603928,0.11064589768648148,0.01528546679764986,0.014166546985507011,0.010810811072587967,0.09556230157613754,0.10067608952522278,0.07763637602329254,0.05268305912613869,0.047420747578144073,0.04905841499567032,0.04715143144130707,0.038581423461437225,0.03893706575036049,0.06311586499214172,0.05915117636322975,0.057189684361219406,0.03235086426138878,0.03243917599320412,0.030199337750673294,0.05961323902010918,0.05558011308312416,0.053388576954603195,0.0540994293987751,0.04735943675041199,0.04688803479075432,0.0676039457321167,0.05433616414666176,0.05531006306409836,0.09961173683404922,0.09587972611188889,0.09052631258964539,0.04461587965488434,0.03449111804366112,0.036695655435323715,0.05017594248056412,0.049440182745456696,0.04650284722447395,0.1763068288564682,0.20719116926193237,0.11482296139001846,0.045699890702962875,0.04207839444279671,0.03400268778204918,0.023010343313217163,0.018932189792394638,0.02085895650088787,0.19709470868110657,0.17088189721107483,0.16675028204917908,0.13913647830486298,0.15120463073253632,0.15177291631698608,0.10191234946250916,0.09995954483747482,0.08897087723016739,0.1551116406917572,0.10610932111740112,0.09732016921043396,0.05318877100944519,0.0511588379740715,0.04603484645485878,0.1452629268169403,0.12910594046115875,0.1250065416097641,0.049804896116256714,0.04124748334288597,0.03732538968324661,0.11968031525611877,0.12309069186449051,0.11284110695123672,0.1919553279876709,0.17646001279354095,0.16147467494010925,0.05786386504769325,0.056372106075286865,0.05591461434960365,0.534342885017395,0.4916420876979828,0.27007701992988586,0.045478034764528275,0.03321799263358116,0.03691195696592331,0.053304824978113174,0.04175547882914543,0.041235897690057755,0.03539339452981949,0.04700588434934616,0.0376490019261837,0.2794787287712097,0.22945094108581543,0.22088952362537384,0.05072252079844475,0.04197390750050545,0.04135173559188843,0.1686866134405136,0.34247592091560364,0.19697636365890503,0.2160278707742691,0.2357487976551056,0.08745934069156647,0.07837404310703278,0.06428823620080948,0.05450369045138359,0.19952340424060822,0.17562788724899292,0.17843231558799744,0.054731499403715134,0.050695136189460754,0.05085471644997597,0.1469734162092209,0.10207078605890274,0.14553962647914886,0.04646596685051918,0.06368900090456009,0.033524904400110245,0.08001280575990677,0.059859007596969604,0.06322837620973587,0.05771948769688606,0.053445324301719666,0.05668172985315323,0.10899338871240616,0.07184301316738129,0.08153402805328369,0.07709363847970963,0.09484244883060455,0.06198335066437721,0.06182817369699478,0.055944520980119705,0.05318529158830643,0.06519849598407745,0.06489386409521103,0.06571537256240845,0.16983629763126373,0.17145510017871857,0.15464860200881958,0.04076121747493744,0.04361448064446449,0.034960538148880005,0.08669880777597427,0.06712859869003296,0.06685732305049896,0.18280231952667236,0.16416184604167938,0.1916782259941101,0.0259910449385643,0.016734937205910683,0.01706876792013645
20,0.3232758641242981,0.40575799345970154,0.2009132355451584,0.07710910588502884,0.04651007428765297,0.05466262251138687,0.0833287313580513,0.06570031493902206,0.05600736662745476,0.19192080199718475,0.4226053059101105,0.19923050701618195,0.09976298362016678,0.1270810216665268,0.11273336410522461,0.04288075119256973,0.03977474197745323,0.0427088662981987,0.12787701189517975,0.11578663438558578,0.10878629982471466,0.030643513426184654,0.028282828629016876,0.024818601086735725,0.05247283726930618,0.053110271692276,0.04924130067229271,0.09892546385526657,0.08615361899137497,0.07747875154018402,0.030065316706895828,0.029746944084763527,0.026368500664830208,0.4247724711894989,0.40129122138023376,0.37069493532180786,0.15021781623363495,0.08921719342470169,0.11127346009016037,0.015148396603763103,0.014388489536941051,0.01094846148043871,0.09549494087696075,0.10388513654470444,0.07752931118011475,0.05289144441485405,0.04787524417042732,0.04985733702778816,0.04730997979640961,0.03996194154024124,0.03882414475083351,0.06287319213151932,0.05919995158910751,0.057372480630874634,0.03369421139359474,0.03237484395503998,0.030253564938902855,0.05962942913174629,0.05607917159795761,0.05429213494062424,0.05422360077500343,0.047345131635665894,0.046846747398376465,0.06879307329654694,0.054195549339056015,0.05525626614689827,0.10006967186927795,0.09593749791383743,0.09042473137378693,0.044397395104169846,0.034798480570316315,0.03709743171930313,0.051164764910936356,0.04973780736327171,0.047006119042634964,0.18016891181468964,0.22750693559646606,0.1165919303894043,0.04597598314285278,0.04242299124598503,0.03432471305131912,0.023409396409988403,0.019409731030464172,0.022319648414850235,0.19658908247947693,0.1709805577993393,0.17307692766189575,0.13868454098701477,0.15175609290599823,0.15329870581626892,0.1019425019621849,0.10047176480293274,0.08970408886671066,0.16452442109584808,0.10942760854959488,0.10407239943742752,0.05258655175566673,0.05113619565963745,0.04646727070212364,0.14557306468486786,0.12675297260284424,0.12754780054092407,0.04988132044672966,0.041327934712171555,0.03722028434276581,0.11937716603279114,0.12345089018344879,0.1130497008562088,0.19223520159721375,0.17649348080158234,0.16283759474754333,0.05784566327929497,0.05575545132160187,0.05605974793434143,0.5331894159317017,0.5007526278495789,0.2734806537628174,0.045733366161584854,0.033670574426651,0.036716170608997345,0.05275288224220276,0.041999343782663345,0.04182247817516327,0.03646702691912651,0.04736350104212761,0.03814232721924782,0.2828385531902313,0.22962112724781036,0.22534166276454926,0.05085131898522377,0.042782340198755264,0.04138534143567085,0.16747182607650757,0.3452736437320709,0.1955372840166092,0.21214713156223297,0.2373540848493576,0.09094472974538803,0.07789414376020432,0.06419966369867325,0.05572668835520744,0.19950689375400543,0.17768092453479767,0.1800611913204193,0.05411689355969429,0.050354231148958206,0.05057400092482567,0.1488466113805771,0.10183823853731155,0.14950601756572723,0.046496398746967316,0.06387390941381454,0.036174431443214417,0.08050597459077835,0.05933934822678566,0.06348798424005508,0.05824076756834984,0.05326124280691147,0.05703669786453247,0.1093372032046318,0.07178419083356857,0.0809859186410904,0.07764317095279694,0.09527930617332458,0.06168300658464432,0.06184566766023636,0.056482069194316864,0.05350850149989128,0.06521933525800705,0.06508105993270874,0.06586525589227676,0.16969332098960876,0.1721392422914505,0.15938721597194672,0.04084647074341774,0.043516263365745544,0.03555956855416298,0.08677783608436584,0.06693635135889053,0.06776174157857895,0.18340018391609192,0.1656273603439331,0.19141104817390442,0.02638782374560833,0.01676134392619133,0.01706620678305626
25,0.33902162313461304,0.451127827167511,0.20849056541919708,0.07721536606550217,0.05088290944695473,0.05862528458237648,0.08630867302417755,0.06753454357385635,0.06039758399128914,0.2043084353208542,0.4179838299751282,0.21450532972812653,0.10554264485836029,0.15009745955467224,0.11726707965135574,0.04557640850543976,0.04079051315784454,0.04411829635500908,0.1332959681749344,0.11746462434530258,0.11144141852855682,0.032842423766851425,0.02754043973982334,0.02584853209555149,0.05299163982272148,0.05365566164255142,0.051323939114809036,0.10020607709884644,0.0894959568977356,0.0781448557972908,0.02977602183818817,0.030053142458200455,0.028282079845666885,0.430324912071228,0.4019084572792053,0.37129801511764526,0.15345622599124908,0.08911649137735367,0.11567888408899307,0.016284234821796417,0.013820124790072441,0.011087453924119473,0.09563588351011276,0.10322915017604828,0.07814132422208786,0.05326629802584648,0.04687783122062683,0.04992997646331787,0.046017423272132874,0.03878483548760414,0.04050304368138313,0.06376011669635773,0.05957472324371338,0.05940830707550049,0.03503331169486046,0.03330834209918976,0.03194638341665268,0.059370461851358414,0.056706782430410385,0.055492572486400604,0.054257962852716446,0.047800078988075256,0.047162290662527084,0.07432001084089279,0.056925997138023376,0.056361664086580276,0.10232074558734894,0.09755182266235352,0.0924956351518631,0.04480205848813057,0.03515280410647392,0.038228847086429596,0.05165858194231987,0.05075199902057648,0.04791582003235817,0.19503790140151978,0.2601698637008667,0.13629910349845886,0.048690903931856155,0.04193561524152756,0.03729849308729172,0.02406446635723114,0.019259784370660782,0.022911744192242622,0.20414520800113678,0.18199999630451202,0.17736363410949707,0.14564530551433563,0.15084685385227203,0.15443235635757446,0.1046900525689125,0.11753102391958237,0.09175314009189606,0.1993464082479477,0.11752136796712875,0.11038961261510849,0.05359087511897087,0.05094610154628754,0.04728546366095543,0.14714831113815308,0.13357381522655487,0.12726981937885284,0.049942921847105026,0.042549289762973785,0.03667997568845749,0.12345312535762787,0.12591339647769928,0.1124500185251236,0.19224262237548828,0.18084052205085754,0.16296927630901337,0.058301880955696106,0.055706895887851715,0.05681345611810684,0.5531441569328308,0.5220588445663452,0.3218241035938263,0.046351995319128036,0.03521591052412987,0.03739383444190025,0.05510248988866806,0.04266206547617912,0.04243598133325577,0.03916272893548012,0.04797685891389847,0.03871237859129906,0.2842227518558502,0.23633739352226257,0.22796890139579773,0.052156001329422,0.04673781618475914,0.041664376854896545,0.17555266618728638,0.3584563732147217,0.2056364268064499,0.2348484843969345,0.25613659620285034,0.10823754966259003,0.07992777228355408,0.06793411821126938,0.059233956038951874,0.21130706369876862,0.17936605215072632,0.18721981346607208,0.05480988696217537,0.05131004378199577,0.05164813622832298,0.1521604061126709,0.10265299677848816,0.1705785095691681,0.055813953280448914,0.07172799110412598,0.04008015990257263,0.0829009860754013,0.06695303320884705,0.06743211299180984,0.060217853635549545,0.05552360787987709,0.057586394250392914,0.11972802877426147,0.07583067566156387,0.08283084630966187,0.07902821153402328,0.09614243358373642,0.062018729746341705,0.06161349266767502,0.055056340992450714,0.05455759912729263,0.0649941936135292,0.06636683642864227,0.0671185627579689,0.17699667811393738,0.18130171298980713,0.1632675677537918,0.041705794632434845,0.04358094185590744,0.03683142364025116,0.08738095313310623,0.06708121299743652,0.07279667258262634,0.1865779459476471,0.1701027899980545,0.19479615986347198,0.027661262080073357,0.018536623567342758,0.017091060057282448
30,0.3820415139198303,0.45315682888031006,0.21723031997680664,0.07862009853124619,0.05193539336323738,0.059680115431547165,0.08965232968330383,0.07146512717008591,0.06125297769904137,0.20987436175346375,0.4230905771255493,0.21717309951782227,0.10690122097730637,0.1438450962305069,0.11686017364263535,0.04613425210118294,0.04084702208638191,0.04413902387022972,0.1356288194656372,0.11774691194295883,0.11170677840709686,0.03286653384566307,0.026556627824902534,0.025992128998041153,0.05431826412677765,0.05190957710146904,0.05241133272647858,0.10511694848537445,0.0933738499879837,0.08108796179294586,0.030151743441820145,0.03092218190431595,0.027853768318891525,0.4422829747200012,0.4032990634441376,0.3770653009414673,0.15439191460609436,0.09861564636230469,0.12126664072275162,0.015698859468102455,0.01447957195341587,0.011992117390036583,0.09565110504627228,0.10272117704153061,0.07899100333452225,0.053729306906461716,0.047216739505529404,0.05052398517727852,0.04758196324110031,0.04079703241586685,0.04112944006919861,0.06553687155246735,0.05979670211672783,0.05976592004299164,0.036001358181238174,0.03501860424876213,0.032003555446863174,0.05893630161881447,0.057411909103393555,0.055801887065172195,0.054645854979753494,0.0479779876768589,0.04670540615916252,0.07355111837387085,0.05668957158923149,0.05867970734834671,0.1041293814778328,0.09633325785398483,0.09463955461978912,0.04570591077208519,0.03665861487388611,0.03809300437569618,0.05214260518550873,0.05226469412446022,0.04789631813764572,0.22564102709293365,0.2699386477470398,0.14918415248394012,0.05304150655865669,0.042809534817934036,0.039288654923439026,0.025755038484930992,0.02003263309597969,0.022290827706456184,0.20812059938907623,0.19149182736873627,0.17730793356895447,0.1500154286623001,0.14780303835868835,0.15441074967384338,0.10525103658437729,0.12246967852115631,0.09571105986833572,0.19704432785511017,0.138364776968956,0.1257142871618271,0.05517001077532768,0.05037856847047806,0.048392318189144135,0.14695359766483307,0.13341954350471497,0.1347132921218872,0.050412800163030624,0.0437464602291584,0.037185125052928925,0.12466993182897568,0.12828563153743744,0.11606600880622864,0.19603325426578522,0.1885356605052948,0.16628780961036682,0.059610217809677124,0.056384846568107605,0.05616892874240875,0.575087308883667,0.6361880302429199,0.33481380343437195,0.045289453119039536,0.034790683537721634,0.03845805674791336,0.05532862991094589,0.04350633919239044,0.04327358305454254,0.04100488871335983,0.048797838389873505,0.039128340780735016,0.28748008608818054,0.2386043667793274,0.2292012721300125,0.05422985926270485,0.048217300325632095,0.042621910572052,0.19122932851314545,0.4011577367782593,0.2138242870569229,0.23915140330791473,0.290516197681427,0.13419657945632935,0.08210069686174393,0.07097213715314865,0.06045994162559509,0.2134116142988205,0.19149504601955414,0.18808944523334503,0.05735033378005028,0.05181388184428215,0.053044334053993225,0.15247847139835358,0.10483688116073608,0.17109492421150208,0.07001972198486328,0.07411219924688339,0.04234427586197853,0.0830276757478714,0.07340387254953384,0.0690927505493164,0.058903735131025314,0.05818489193916321,0.05889918655157089,0.1199444979429245,0.07770223170518875,0.08272391557693481,0.0808677077293396,0.10164620727300644,0.0633813664317131,0.06603691726922989,0.06021713837981224,0.055974315851926804,0.06658972054719925,0.06645634025335312,0.06569254398345947,0.1837928146123886,0.18726639449596405,0.1661234050989151,0.04358803853392601,0.0440845713019371,0.036085259169340134,0.08888531476259232,0.06656091660261154,0.07320503890514374,0.1883656531572342,0.1701209992170334,0.19472309947013855,0.030011586844921112,0.017906013876199722,0.017092814669013023
40,0.39306357502937317,0.5317365527153015,0.23006536066532135,0.08248654752969742,0.052838195115327835,0.06062816455960274,0.09688539057970047,0.07547354698181152,0.06362716853618622,0.21618159115314484,0.4429505169391632,0.22952398657798767,0.12177925556898117,0.15882548689842224,0.11983952671289444,0.048891980201005936,0.04156449809670448,0.044780049473047256,0.13989926874637604,0.1241803914308548,0.11915674060583115,0.033263012766838074,0.02654973976314068,0.028839532285928726,0.05412560701370239,0.053478747606277466,0.052524417638778687,0.10828054696321487,0.09703700989484787,0.08768349140882492,0.032155439257621765,0.03124292567372322,0.02927716076374054,0.45155227184295654,0.4166010916233063,0.39134731888771057,0.16394247114658356,0.10143084079027176,0.13391847908496857,0.015684200450778008,0.016923392191529274,0.012185897678136826,0.09530140459537506,0.10283322632312775,0.07896178215742111,0.05485391616821289,0.04682689532637596,0.050163913518190384,0.04828483238816261,0.04148203134536743,0.04265880212187767,0.0662178099155426,0.05969037860631943,0.059923723340034485,0.036406900733709335,0.03962206467986107,0.03308117762207985,0.05920303612947464,0.060170210897922516,0.056014079600572586,0.05503098666667938,0.04908831790089607,0.04760173335671425,0.07993429899215698,0.059474848210811615,0.061316024512052536,0.10853186994791031,0.09669242799282074,0.09806983917951584,0.04615173861384392,0.0387691892683506,0.039286792278289795,0.05219937488436699,0.05253569036722183,0.048249613493680954,0.2258710414171219,0.3195934593677521,0.16392512619495392,0.058622680604457855,0.05161290243268013,0.04147430509328842,0.024958401918411255,0.020196406170725822,0.023742860183119774,0.20752206444740295,0.20038628578186035,0.1753549575805664,0.15626898407936096,0.1480884999036789,0.1572152078151703,0.10808678716421127,0.12964977324008942,0.1002395823597908,0.2579185664653778,0.17578773200511932,0.14218010008335114,0.054408732801675797,0.05174439027905464,0.0483580119907856,0.15407629311084747,0.13952983915805817,0.14363540709018707,0.05046140402555466,0.043594278395175934,0.038944050669670105,0.12747713923454285,0.1295601725578308,0.11920269578695297,0.2028210312128067,0.19933322072029114,0.17376315593719482,0.059573955833911896,0.05773686617612839,0.05653754249215126,0.6186335682868958,0.6653088927268982,0.3675595223903656,0.04723983258008957,0.03509168326854706,0.03874271363019943,0.056873466819524765,0.044492028653621674,0.044599778950214386,0.04241839796304703,0.05127808079123497,0.03961653634905815,0.2934090197086334,0.24399396777153015,0.2365879863500595,0.05698128044605255,0.050568100064992905,0.04465258866548538,0.21175357699394226,0.4176222085952759,0.2294853925704956,0.2966507077217102,0.33237820863723755,0.15773354470729828,0.08776167780160904,0.07189430296421051,0.065466970205307,0.21981321275234222,0.20132865011692047,0.19461311399936676,0.057064637541770935,0.055136390030384064,0.05501367151737213,0.15342557430267334,0.10809951275587082,0.18126846849918365,0.07704485207796097,0.09335219115018845,0.04365970939397812,0.08508192002773285,0.07983589172363281,0.07250238955020905,0.061184413731098175,0.0627593919634819,0.058618877083063126,0.1262109875679016,0.0825684666633606,0.0878153145313263,0.08783987909555435,0.10216795653104782,0.06654652953147888,0.07615862041711807,0.06136328727006912,0.05668975040316582,0.06793545186519623,0.0693696066737175,0.06644923239946365,0.19434460997581482,0.19506090879440308,0.17677974700927734,0.044757816940546036,0.04449200630187988,0.037757400423288345,0.09194336831569672,0.06845681369304657,0.07356434315443039,0.19202874600887299,0.174154594540596,0.20738334953784943,0.03001854382455349,0.018591756001114845,0.01795499585568905
50,0.42526519298553467,0.5650510191917419,0.23963133990764618,0.08603363484144211,0.06371511518955231,0.06435810774564743,0.10128843039274216,0.07841337472200394,0.06895023584365845,0.23344777524471283,0.4508911669254303,0.24214792251586914,0.12891796231269836,0.15956909954547882,0.12255749106407166,0.049611181020736694,0.043228138238191605,0.04513297975063324,0.14254818856716156,0.1256352961063385,0.11985139548778534,0.0348692387342453,0.02593112550675869,0.028770100325345993,0.05456537753343582,0.053052373230457306,0.0530337393283844,0.11006762087345123,0.09886935353279114,0.08842271566390991,0.03227933868765831,0.03178206458687782,0.030239799991250038,0.4526315927505493,0.42786523699760437,0.3970267176628113,0.1694633662700653,0.1085418164730072,0.14265947043895721,0.01707487739622593,0.01783978007733822,0.012506469152867794,0.09656769782304764,0.10771922022104263,0.08396231383085251,0.05669323727488518,0.05063220113515854,0.05322505161166191,0.049876946955919266,0.039941657334566116,0.04517810419201851,0.06640946865081787,0.059376638382673264,0.06064871326088905,0.03858882188796997,0.038595184683799744,0.035516224801540375,0.060759492218494415,0.06180886551737785,0.05781564861536026,0.055403999984264374,0.05112381651997566,0.04805485159158707,0.08176279067993164,0.06047745421528816,0.0635732114315033,0.10793348401784897,0.10054785758256912,0.09919959306716919,0.046348657459020615,0.03775041177868843,0.039097175002098083,0.05315828323364258,0.052725858986377716,0.04883166402578354,0.23993287980556488,0.3509218096733093,0.18681682646274567,0.06221287325024605,0.05662931129336357,0.04352870583534241,0.02822273038327694,0.02149011567234993,0.02404879406094551,0.2150806486606598,0.2011805772781372,0.17807072401046753,0.1626768708229065,0.15081137418746948,0.16055400669574738,0.11320292204618454,0.1338949203491211,0.10066424310207367,0.3160763084888458,0.2188679277896881,0.14419226348400116,0.05645998194813728,0.05101890489459038,0.048625677824020386,0.15985684096813202,0.1449034959077835,0.14731907844543457,0.04994967579841614,0.04588465765118599,0.0399438738822937,0.12914368510246277,0.13134141266345978,0.11904896050691605,0.20889165997505188,0.20426081120967865,0.17961716651916504,0.05922221764922142,0.057224076241254807,0.056794751435518265,0.6449934840202332,0.7149122953414917,0.3969280421733856,0.047256335616111755,0.03576292097568512,0.03825049847364426,0.055955979973077774,0.0495910681784153,0.04442200809717178,0.044922493398189545,0.05520116910338402,0.039063915610313416,0.29702386260032654,0.24536482989788055,0.23635084927082062,0.05800073221325874,0.05711168795824051,0.046732861548662186,0.23958703875541687,0.4403962790966034,0.22889694571495056,0.31552162766456604,0.32923075556755066,0.17512275278568268,0.0904671773314476,0.07303739339113235,0.06701553612947464,0.2306077778339386,0.20985010266304016,0.19594143331050873,0.06169145554304123,0.05659488961100578,0.056942474097013474,0.1611216515302658,0.11167429387569427,0.18276691436767578,0.10309278219938278,0.11454545706510544,0.04640883952379227,0.08569260686635971,0.08192634582519531,0.0750800371170044,0.06063966080546379,0.06490061432123184,0.0599820651113987,0.12955066561698914,0.08734030276536942,0.08863182365894318,0.09149976819753647,0.1087300181388855,0.06806370615959167,0.07687573879957199,0.06450099498033524,0.06232316419482231,0.06811557710170746,0.07124961912631989,0.0670643150806427,0.20928063988685608,0.20291031897068024,0.18229037523269653,0.04814080521464348,0.04443860799074173,0.0390755757689476,0.092884860932827,0.07204678654670715,0.07587264478206635,0.19247077405452728,0.18001754581928253,0.2100900411605835,0.0310737993568182,0.020158827304840088,0.01886260136961937
60,0.45478036999702454,0.5701179504394531,0.24657534062862396,0.09939929842948914,0.06695250421762466,0.06867027282714844,0.1060485988855362,0.08437684923410416,0.07119858264923096,0.24528498947620392,0.4561672806739807,0.25356003642082214,0.14222358167171478,0.16347159445285797,0.12718996405601501,0.05215269699692726,0.043668482452631,0.04577258229255676,0.14527477324008942,0.12530842423439026,0.12440827488899231,0.0360715351998806,0.027311572805047035,0.027837540954351425,0.05470588058233261,0.055507492274045944,0.05274144187569618,0.1112854927778244,0.10005836933851242,0.09194553643465042,0.032642994076013565,0.03208556026220322,0.030124040320515633,0.4586188793182373,0.4333427846431732,0.40827053785324097,0.17328335344791412,0.12207463383674622,0.14620551466941833,0.01810348965227604,0.01799982413649559,0.013500481843948364,0.09780236333608627,0.10883317142724991,0.08406022191047668,0.05700353533029556,0.05199208855628967,0.052984319627285004,0.04872487857937813,0.04135973006486893,0.04479222744703293,0.06679132580757141,0.06061556935310364,0.06320132315158844,0.04019176587462425,0.041154392063617706,0.03875432536005974,0.060855742543935776,0.06148529797792435,0.058503657579422,0.055652737617492676,0.05173470824956894,0.0488874576985836,0.08905325084924698,0.06211521476507187,0.06564903259277344,0.10890280455350876,0.10399032384157181,0.10122119635343552,0.0469374880194664,0.038911011070013046,0.039663929492235184,0.052745409309864044,0.054707467555999756,0.048202112317085266,0.2631329894065857,0.40861812233924866,0.2251223474740982,0.06250350177288055,0.06284152716398239,0.044369302690029144,0.030504070222377777,0.021965133026242256,0.024424327537417412,0.21604010462760925,0.21774296462535858,0.1818181872367859,0.16420672833919525,0.15230613946914673,0.16198664903640747,0.1177569329738617,0.14003491401672363,0.1034306213259697,0.35542169213294983,0.25882354378700256,0.18027210235595703,0.05646722391247749,0.052544377744197845,0.05006535351276398,0.16021667420864105,0.14482492208480835,0.1540844887495041,0.0515136793255806,0.04758239910006523,0.03992893546819687,0.13065668940544128,0.13200843334197998,0.12083952873945236,0.2086382657289505,0.2125413417816162,0.18109187483787537,0.06057882308959961,0.057543158531188965,0.05666918680071831,0.6564376354217529,0.7268656492233276,0.41338416934013367,0.046773262321949005,0.03569928556680679,0.039163071662187576,0.05892059579491615,0.05050404742360115,0.0464329831302166,0.04699568450450897,0.05821564048528671,0.039357781410217285,0.29949289560317993,0.255282461643219,0.2445843666791916,0.06049728766083717,0.060174744576215744,0.046896882355213165,0.25107577443122864,0.46958303451538086,0.23025855422019958,0.34540390968322754,0.38230088353157043,0.19545072317123413,0.09253238141536713,0.07451987266540527,0.07105252146720886,0.23619957268238068,0.2145354300737381,0.19761189818382263,0.06151142343878746,0.061431340873241425,0.058369673788547516,0.1654379814863205,0.11342910677194595,0.18568959832191467,0.12413793057203293,0.12567713856697083,0.0595238097012043,0.0893210843205452,0.08410892635583878,0.07774446159601212,0.06105754151940346,0.06434111297130585,0.06070222705602646,0.1334383487701416,0.08952629566192627,0.09176984429359436,0.09342709928750992,0.1095164492726326,0.07464233785867691,0.07768962532281876,0.06873733550310135,0.06357461959123611,0.07030527293682098,0.07076512277126312,0.0673283115029335,0.2144642025232315,0.2103637158870697,0.18381071090698242,0.04821233078837395,0.04560282826423645,0.03900916874408722,0.09629860520362854,0.07216250151395798,0.07651657611131668,0.1981791853904724,0.18182964622974396,0.21180731058120728,0.03238341957330704,0.020571842789649963,0.019648008048534393
70,0.4848824143409729,0.6345029473304749,0.268173485994339,0.10180238634347916,0.06741384416818619,0.06933309882879257,0.11354328691959381,0.09237244725227356,0.07326899468898773,0.24949783086776733,0.4608544409275055,0.26329728960990906,0.15227603912353516,0.16573426127433777,0.12997199594974518,0.05160503834486008,0.043856654316186905,0.04675786942243576,0.15149278938770294,0.12802205979824066,0.12471844255924225,0.03686828911304474,0.02754364162683487,0.029407832771539688,0.05668792128562927,0.05519072338938713,0.053660061210393906,0.11269109696149826,0.10336138308048248,0.09258415549993515,0.033035747706890106,0.032286856323480606,0.030858244746923447,0.46749451756477356,0.44046205282211304,0.41047757863998413,0.1754446029663086,0.13353115320205688,0.14844372868537903,0.019263064488768578,0.01953287050127983,0.013422233983874321,0.09887640178203583,0.11000961810350418,0.08669833838939667,0.059431079775094986,0.0515529029071331,0.05183272436261177,0.05020071938633919,0.042309317737817764,0.04665934666991234,0.06690245866775513,0.06196465715765953,0.06250390410423279,0.04206448048353195,0.04269513115286827,0.04165821149945259,0.06144803762435913,0.06309869885444641,0.059083640575408936,0.055820148438215256,0.054168350994586945,0.0502161905169487,0.091810442507267,0.06598474830389023,0.06754579395055771,0.11077305674552917,0.10539498180150986,0.10204147547483444,0.04640955477952957,0.03881232813000679,0.041353628039360046,0.05503123626112938,0.054489850997924805,0.0480109304189682,0.3014460504055023,0.4662044942378998,0.2365957498550415,0.06458694487810135,0.07188988476991653,0.04560888558626175,0.03227633237838745,0.022247545421123505,0.024449877440929413,0.2198590636253357,0.22306984663009644,0.1854647397994995,0.16207340359687805,0.15107671916484833,0.16289883852005005,0.12045267224311829,0.14237287640571594,0.10379082709550858,0.3815789520740509,0.2936708927154541,0.17359855771064758,0.05676116794347763,0.052915092557668686,0.05082694813609123,0.16922786831855774,0.1481945514678955,0.15470214188098907,0.052377358078956604,0.04753996431827545,0.04184100404381752,0.13104301691055298,0.13309870660305023,0.12248215079307556,0.2125297337770462,0.21336649358272552,0.18272362649440765,0.06127628684043884,0.05707558989524841,0.058234527707099915,0.6827920079231262,0.7291823029518127,0.42793986201286316,0.0464017353951931,0.036484245210886,0.03976207226514816,0.05979296192526817,0.05209505185484886,0.047163672745227814,0.04816707596182823,0.06367968022823334,0.03933405503630638,0.3055853247642517,0.2598211169242859,0.2547364830970764,0.061420638114213943,0.0623781681060791,0.04923095926642418,0.25476735830307007,0.46148693561553955,0.2358439713716507,0.36176469922065735,0.40072858333587646,0.19748306274414062,0.0952066108584404,0.07485057413578033,0.07241830229759216,0.23979070782661438,0.22102737426757812,0.20160476863384247,0.06334719061851501,0.061796750873327255,0.05893487110733986,0.16524551808834076,0.11740447580814362,0.18898196518421173,0.13504822552204132,0.14269274473190308,0.06662902235984802,0.0904993936419487,0.09300254285335541,0.07770198583602905,0.06334294378757477,0.06434411555528641,0.05933351442217827,0.13397128880023956,0.09274983406066895,0.09326425194740295,0.0965735912322998,0.11131957173347473,0.07971586287021637,0.07944749295711517,0.0732695460319519,0.06510469317436218,0.07097648829221725,0.07103266566991806,0.06853219866752625,0.22876574099063873,0.22420533001422882,0.18603475391864777,0.04997119680047035,0.04545612260699272,0.0399215929210186,0.09639964252710342,0.07484842091798782,0.07785234600305557,0.2097804993391037,0.18782947957515717,0.22023451328277588,0.03256427124142647,0.023010166361927986,0.019691670313477516
80,0.5369211435317993,0.6575342416763306,0.28248950839042664,0.10398203879594803,0.06803130358457565,0.07002346217632294,0.12391667813062668,0.09350890666246414,0.07568905502557755,0.25219064950942993,0.44812652468681335,0.2669055163860321,0.16116338968276978,0.1627747267484665,0.1426573395729065,0.053208138793706894,0.04291253909468651,0.046863045543432236,0.15169620513916016,0.12902170419692993,0.12660665810108185,0.03723882511258125,0.027055053040385246,0.030231716111302376,0.055719222873449326,0.05452822893857956,0.05343010276556015,0.11607054620981216,0.10441871732473373,0.09326077997684479,0.032860614359378815,0.03235282748937607,0.031092975288629532,0.4723571538925171,0.448104590177536,0.4258009195327759,0.17704464495182037,0.14103110134601593,0.1517425924539566,0.019021738320589066,0.017931746318936348,0.013609025627374649,0.09990575164556503,0.11014784872531891,0.08786515891551971,0.05965248495340347,0.052585501223802567,0.05288461595773697,0.05311188846826553,0.04240037128329277,0.04737136885523796,0.06825732439756393,0.06253622472286224,0.06231547147035599,0.04432331770658493,0.04407867044210434,0.04161737114191055,0.061939746141433716,0.06278204172849655,0.059039413928985596,0.05439607799053192,0.053862687200307846,0.05018135905265808,0.09416286647319794,0.0699300691485405,0.07305994629859924,0.11052649468183517,0.10555202513933182,0.10235122591257095,0.04678105190396309,0.03961509093642235,0.04125716909766197,0.0548601858317852,0.05440078675746918,0.04872957244515419,0.3086705207824707,0.48275861144065857,0.2680412232875824,0.06675101071596146,0.073002390563488,0.0476190485060215,0.034069497138261795,0.023615729063749313,0.025217730551958084,0.22199223935604095,0.22760744392871857,0.18611231446266174,0.1649586409330368,0.15074363350868225,0.1641923040151596,0.11965737491846085,0.1433054357767105,0.1062735989689827,0.41911765933036804,0.3788819909095764,0.20964360237121582,0.05656369403004646,0.05296711251139641,0.051969971507787704,0.17241817712783813,0.15299592912197113,0.15781468152999878,0.05591161176562309,0.048512522131204605,0.04061491787433624,0.13172611594200134,0.13349607586860657,0.12362998723983765,0.21766231954097748,0.21580052375793457,0.18254467844963074,0.06211951747536659,0.05947257578372955,0.05916595086455345,0.7114967703819275,0.7386972904205322,0.4665704667568207,0.0475948192179203,0.03802988678216934,0.04067640006542206,0.06089743599295616,0.052637048065662384,0.0479699932038784,0.04846975952386856,0.06675516813993454,0.04130718857049942,0.3105168640613556,0.26009929180145264,0.25929611921310425,0.06232750788331032,0.0642414316534996,0.049961257725954056,0.25983038544654846,0.4734133780002594,0.259229838848114,0.365527480840683,0.4337349534034729,0.19616204500198364,0.09715054929256439,0.07917831838130951,0.07316320389509201,0.24139627814292908,0.2314404845237732,0.20197907090187073,0.06382104754447937,0.06495126336812973,0.05828447267413139,0.1674787998199463,0.12261427938938141,0.19131185114383698,0.14943960309028625,0.15671642124652863,0.07641633599996567,0.0911119356751442,0.09794628620147705,0.07914100587368011,0.06283245980739594,0.06453230232000351,0.061823587864637375,0.13663038611412048,0.09719990193843842,0.0957178846001625,0.0982893705368042,0.11226648837327957,0.08169283717870712,0.08068962395191193,0.07614393532276154,0.0667971596121788,0.07169265300035477,0.07176227867603302,0.06865763664245605,0.24102026224136353,0.23927836120128632,0.19595582783222198,0.050784386694431305,0.04603888466954231,0.04028090462088585,0.09612126648426056,0.07513865828514099,0.0782925933599472,0.211288183927536,0.19447410106658936,0.22230739891529083,0.033081479370594025,0.023245282471179962,0.02091728150844574
100,0.5681665539741516,0.6809523701667786,0.3142329156398773,0.10700683295726776,0.07085046917200089,0.07402080297470093,0.13531488180160522,0.09892287105321884,0.0780605599284172,0.2662000358104706,0.44573137164115906,0.2631346583366394,0.16293489933013916,0.16883347928524017,0.14756469428539276,0.056205328553915024,0.04546068236231804,0.047595731914043427,0.15420888364315033,0.13168349862098694,0.1288297325372696,0.040740739554166794,0.028068166226148605,0.029512761160731316,0.05651737004518509,0.05561419576406479,0.05443223938345909,0.1208329126238823,0.10823089629411697,0.0961911752820015,0.03335202857851982,0.03243883326649666,0.03233400359749794,0.505630612373352,0.45760995149612427,0.4307481646537781,0.18822674453258514,0.15200670063495636,0.1609480232000351,0.02010154351592064,0.01809185929596424,0.01393044088035822,0.10181679576635361,0.10998543351888657,0.08945181965827942,0.06326016783714294,0.05326760187745094,0.054356157779693604,0.052731193602085114,0.04378242418169975,0.047965530306100845,0.07000277191400528,0.0656929463148117,0.06322911381721497,0.04515252262353897,0.0490320660173893,0.04434295743703842,0.06257447600364685,0.06473184376955032,0.06205904856324196,0.05709562823176384,0.05725042149424553,0.05116250365972519,0.09787411242723465,0.07991588115692139,0.07770061492919922,0.11426388472318649,0.10654287040233612,0.10334187000989914,0.04700308293104172,0.03921840339899063,0.04226525127887726,0.05503160506486893,0.056146107614040375,0.04963676258921623,0.3579660952091217,0.5171339511871338,0.3109826445579529,0.07252006977796555,0.08218212425708771,0.047831226140260696,0.03724173083901405,0.023074598982930183,0.028297841548919678,0.22714681923389435,0.23058120906352997,0.18885448575019836,0.167730912566185,0.154270201921463,0.1637907177209854,0.12667490541934967,0.1531781703233719,0.11162673681974411,0.4247104227542877,0.4056939482688904,0.2243436723947525,0.05699947476387024,0.05288796126842499,0.051897983998060226,0.17698417603969574,0.16143934428691864,0.15765655040740967,0.05714511126279831,0.04939383640885353,0.04245422035455704,0.13220171630382538,0.13226887583732605,0.12548412382602692,0.21756163239479065,0.22430816292762756,0.18579719960689545,0.06397552788257599,0.05893649533390999,0.059733808040618896,0.7317436933517456,0.7480798959732056,0.5115034580230713,0.048534031957387924,0.037847042083740234,0.04079852253198624,0.0612533763051033,0.05498084798455238,0.048271968960762024,0.04835519194602966,0.07216905802488327,0.04213324561715126,0.3182630240917206,0.2665812373161316,0.26885664463043213,0.06346356868743896,0.07220620661973953,0.051090069115161896,0.29641255736351013,0.5014727711677551,0.26780974864959717,0.4039735198020935,0.4333333373069763,0.2366197109222412,0.10174825042486191,0.0832495465874672,0.07567714899778366,0.24857260286808014,0.2446126937866211,0.20572640001773834,0.06625708937644958,0.06493076682090759,0.060989849269390106,0.18150155246257782,0.12573708593845367,0.19583754241466522,0.15719063580036163,0.18768328428268433,0.09473684430122375,0.09210360050201416,0.10416368395090103,0.08019685745239258,0.06524895131587982,0.06804820895195007,0.06031504645943642,0.1405791938304901,0.10217439383268356,0.1029021367430687,0.10101352632045746,0.11554895341396332,0.08412957936525345,0.0871514230966568,0.08064065873622894,0.06823646277189255,0.07266847044229507,0.07361650466918945,0.06869467347860336,0.2587455213069916,0.24673202633857727,0.2064990997314453,0.05313991382718086,0.04693321883678436,0.03989487141370773,0.09865511208772659,0.07820950448513031,0.07841281592845917,0.2200867086648941,0.20195528864860535,0.23386581242084503,0.033961452543735504,0.022488918155431747,0.022232962772250175
120,0.5952380895614624,0.6829268336296082,0.3628692030906677,0.10894989222288132,0.07252787798643112,0.07639127224683762,0.14075793325901031,0.10125436633825302,0.08162615448236465,0.27530649304389954,0.4287780225276947,0.26524728536605835,0.17550410330295563,0.16783973574638367,0.15209876000881195,0.05761637166142464,0.04667629301548004,0.04986373335123062,0.15745426714420319,0.13211466372013092,0.13116876780986786,0.041016850620508194,0.031695883721113205,0.029196372255682945,0.056869540363550186,0.05582389980554581,0.055164068937301636,0.12556935846805573,0.1133742555975914,0.09825174510478973,0.03384685516357422,0.03321962431073189,0.03297404572367668,0.514778196811676,0.4631325900554657,0.435336709022522,0.20074419677257538,0.15423612296581268,0.16482731699943542,0.0201138723641634,0.01741488091647625,0.013789800927042961,0.10196837782859802,0.10959652811288834,0.08982913941144943,0.061810627579689026,0.05353352054953575,0.05469655990600586,0.0515260323882103,0.045615606009960175,0.04816979542374611,0.06976824998855591,0.06903765350580215,0.06322944909334183,0.05007268488407135,0.0546439103782177,0.04787950962781906,0.06254053860902786,0.06461802870035172,0.06377804279327393,0.05728422477841377,0.05811088904738426,0.05060300976037979,0.10357518494129181,0.0796675756573677,0.07973846793174744,0.11389490216970444,0.10842520743608475,0.10550183057785034,0.047066062688827515,0.04004845768213272,0.04161514714360237,0.05626228079199791,0.057275936007499695,0.05134449526667595,0.4183333218097687,0.5404813885688782,0.3242212235927582,0.07612130790948868,0.08448037505149841,0.0500972755253315,0.03782337158918381,0.026762956753373146,0.030598703771829605,0.22771356999874115,0.23305490612983704,0.19786839187145233,0.1709463745355606,0.15315428376197815,0.1665130853652954,0.13264386355876923,0.15564681589603424,0.11367900669574738,0.4510638415813446,0.39849624037742615,0.23529411852359772,0.05823400989174843,0.05408395454287529,0.051704373210668564,0.1797647625207901,0.16135932505130768,0.16461212933063507,0.05819283053278923,0.050792671740055084,0.04203569144010544,0.13475604355335236,0.13328202068805695,0.12576502561569214,0.21999794244766235,0.23123370110988617,0.19181708991527557,0.06331399083137512,0.05835862085223198,0.059767890721559525,0.6839887499809265,0.7593167424201965,0.5782396197319031,0.05299346148967743,0.039676085114479065,0.043559733778238297,0.060908813029527664,0.05698617920279503,0.0491335354745388,0.05109710618853569,0.07562542706727982,0.04275694489479065,0.31904974579811096,0.2683401107788086,0.279643714427948,0.06607626378536224,0.07360918074846268,0.05226808413863182,0.3176130950450897,0.508487343788147,0.2774001657962799,0.45065176486968994,0.42916667461395264,0.2621082663536072,0.10472464561462402,0.0857202410697937,0.079328753054142,0.25515368580818176,0.24945710599422455,0.21315956115722656,0.06928180903196335,0.06399387121200562,0.06123371794819832,0.18537282943725586,0.1323671042919159,0.19917012751102448,0.21556885540485382,0.2142857164144516,0.13875597715377808,0.09855304658412933,0.1076728031039238,0.080631323158741,0.0666341483592987,0.06729797273874283,0.06416693329811096,0.14718984067440033,0.10593944787979126,0.10474801063537598,0.10372386872768402,0.1199231892824173,0.08820967376232147,0.09044742584228516,0.08430175483226776,0.06873548775911331,0.07215911149978638,0.07360503822565079,0.06836850941181183,0.27772077918052673,0.2554127275943756,0.2142336368560791,0.05332615226507187,0.049030449241399765,0.04157862439751625,0.10107225179672241,0.080095075070858,0.07823550701141357,0.22908486425876617,0.21487842500209808,0.23161736130714417,0.03528716787695885,0.023305803537368774,0.021848740056157112
160,0.6162875890731812,0.7006688714027405,0.4029339849948883,0.11235955357551575,0.07519084215164185,0.07798048108816147,0.1493949592113495,0.10766921192407608,0.08729979395866394,0.27871543169021606,0.40264812111854553,0.26714637875556946,0.2028665989637375,0.19134020805358887,0.16900354623794556,0.059821583330631256,0.05016976594924927,0.04960170015692711,0.16532720625400543,0.13939787447452545,0.13195766508579254,0.04307655245065689,0.03441966697573662,0.03310677409172058,0.05964771658182144,0.0581907294690609,0.05647997185587883,0.1347191035747528,0.11853384226560593,0.10306937992572784,0.03374280780553818,0.03322923183441162,0.032759252935647964,0.5312905311584473,0.4775439202785492,0.44982776045799255,0.20800790190696716,0.1684020608663559,0.18414634466171265,0.02233337238430977,0.017788488417863846,0.013643943704664707,0.10449717938899994,0.11190936714410782,0.09201774001121521,0.06429096311330795,0.05766068026423454,0.055366747081279755,0.05609402060508728,0.048459287732839584,0.04808846116065979,0.07033012807369232,0.07159377634525299,0.06345704942941666,0.05450113117694855,0.06201393902301788,0.047438643872737885,0.06395100057125092,0.06777603179216385,0.06747552007436752,0.05929051712155342,0.060248713940382004,0.05175107344985008,0.11012967675924301,0.08438553661108017,0.08548188954591751,0.11590011417865753,0.1103353425860405,0.10699616372585297,0.05043153092265129,0.039587873965501785,0.04272634908556938,0.05716084688901901,0.057882655411958694,0.05223415419459343,0.49799999594688416,0.583234965801239,0.3786259591579437,0.08188585937023163,0.09293585270643234,0.052741434425115585,0.03913630172610283,0.025826115161180496,0.032431479543447495,0.23660960793495178,0.24681712687015533,0.20023228228092194,0.17936290800571442,0.16038638353347778,0.16968515515327454,0.13424763083457947,0.16351929306983948,0.11714965105056763,0.5051546096801758,0.41152262687683105,0.28859061002731323,0.06022593006491661,0.05329754576086998,0.05264280363917351,0.1879037767648697,0.16959814727306366,0.17582853138446808,0.05951330065727234,0.054157502949237823,0.043810777366161346,0.13395021855831146,0.13440580666065216,0.1271170973777771,0.2260911464691162,0.23446843028068542,0.19542230665683746,0.06253290921449661,0.05804094672203064,0.06032635644078255,0.704023003578186,0.7694728374481201,0.5851197838783264,0.052537884563207626,0.03951333835721016,0.04212893545627594,0.063679039478302,0.056853342801332474,0.05175795033574104,0.05250290408730507,0.08282470703125,0.04368284344673157,0.330361932516098,0.2739734351634979,0.2887077331542969,0.06774876266717911,0.08403103798627853,0.052433449774980545,0.3752506375312805,0.5563910007476807,0.2907108664512634,0.46183204650878906,0.42788460850715637,0.31578946113586426,0.10885212570428848,0.0870434120297432,0.08096054941415787,0.2599904537200928,0.26106131076812744,0.22283034026622772,0.07113654911518097,0.06518827378749847,0.06179101765155792,0.1967460662126541,0.13892227411270142,0.2109428495168686,0.27586206793785095,0.27139875292778015,0.17818740010261536,0.10901926457881927,0.11416524648666382,0.08597810566425323,0.07033257931470871,0.0691756010055542,0.06567561626434326,0.15455712378025055,0.11612322181463242,0.10844025015830994,0.11583376675844193,0.12773403525352478,0.09531454741954803,0.09726615250110626,0.08945316821336746,0.07448189705610275,0.07387234270572662,0.07452105730772018,0.07017429918050766,0.2953178882598877,0.2763157784938812,0.22780856490135193,0.055677421391010284,0.04912807047367096,0.04253769293427467,0.1042693704366684,0.08073774725198746,0.0807553082704544,0.25400781631469727,0.2238997519016266,0.2405868023633957,0.04048241674900055,0.026945916935801506,0.02139373868703842
240,0.6366459727287292,0.7306015491485596,0.4960866868495941,0.1190393790602684,0.08448284864425659,0.07997844368219376,0.16806723177433014,0.11855828016996384,0.09769969433546066,0.27391305565834045,0.3732790946960449,0.2655462324619293,0.2565974295139313,0.22900378704071045,0.21070314943790436,0.06299717724323273,0.05298013240098953,0.054662931710481644,0.1712302714586258,0.14312994480133057,0.13814885914325714,0.04734862595796585,0.03747234493494034,0.0349433496594429,0.06181633099913597,0.059401966631412506,0.05582442134618759,0.1385754644870758,0.12668275833129883,0.10795728117227554,0.037268150597810745,0.03665286675095558,0.03263970464468002,0.5512990355491638,0.4995240271091461,0.46713605523109436,0.2371802181005478,0.18798094987869263,0.1954163908958435,0.02446271851658821,0.02115224115550518,0.016001855954527855,0.10661428421735764,0.11800811439752579,0.09766454249620438,0.06880521029233932,0.06204648315906525,0.05639393627643585,0.06119178608059883,0.0537678562104702,0.049355532974004745,0.07243948429822922,0.0722125917673111,0.06556927412748337,0.06557027250528336,0.07976984232664108,0.0557570718228817,0.0683523416519165,0.07022981345653534,0.0649195984005928,0.06085452064871788,0.06328920274972916,0.05502645671367645,0.1283634752035141,0.09439635276794434,0.09075072407722473,0.12020383775234222,0.11196199059486389,0.108566053211689,0.05269020050764084,0.046297408640384674,0.04419678822159767,0.058597106486558914,0.05879339575767517,0.05558986961841583,0.5752426981925964,0.6072874665260315,0.4276615083217621,0.08862751722335815,0.11956071108579636,0.060030873864889145,0.04794163629412651,0.03547127544879913,0.03496792912483215,0.2435879111289978,0.24128073453903198,0.21527953445911407,0.18868470191955566,0.16769741475582123,0.170086070895195,0.14867183566093445,0.17749270796775818,0.130013570189476,0.47191011905670166,0.4880382716655731,0.30483272671699524,0.0625835433602333,0.05288282409310341,0.054433491080999374,0.1995558887720108,0.18251053988933563,0.18598057329654694,0.06539609283208847,0.05650418996810913,0.046698395162820816,0.1401490420103073,0.1346902698278427,0.13090774416923523,0.23668302595615387,0.23909954726696014,0.20269283652305603,0.0654221847653389,0.059691864997148514,0.060526225715875626,0.7129291296005249,0.7658175826072693,0.6113360524177551,0.05537533760070801,0.04533753916621208,0.04226079210639,0.06717886030673981,0.061799630522727966,0.05315713211894035,0.05478160083293915,0.09375,0.0454237274825573,0.3442215621471405,0.28959912061691284,0.2993161380290985,0.06998525559902191,0.09406930208206177,0.05356112867593765,0.4536603093147278,0.594936728477478,0.34377554059028625,0.46277666091918945,0.41025641560554504,0.24847251176834106,0.11369159817695618,0.09658192098140717,0.08506033569574356,0.273744136095047,0.27561697363853455,0.22989018261432648,0.07400880753993988,0.07049719244241714,0.06337325274944305,0.22171498835086823,0.15067705512046814,0.22190499305725098,0.29842931032180786,0.3430079221725464,0.19723865389823914,0.1300700455904007,0.12892217934131622,0.09303594380617142,0.07743177562952042,0.07390394806861877,0.07087962329387665,0.1640571802854538,0.12634873390197754,0.11395263671875,0.12791423499584198,0.1357325315475464,0.10642953217029572,0.10439527034759521,0.10579315572977066,0.08299840241670609,0.07864406704902649,0.07606811821460724,0.07371601462364197,0.32136309146881104,0.3006457984447479,0.2514908015727997,0.05899953469634056,0.049594696611166,0.04314329847693443,0.1062922328710556,0.08465731143951416,0.08305985480546951,0.278113454580307,0.24306966364383698,0.25302642583847046,0.04672589525580406,0.032454025000333786,0.025545170530676842
320,0.6650485396385193,0.7332738637924194,0.5444670915603638,0.1253969371318817,0.09008800238370895,0.08583934605121613,0.18024496734142303,0.12988100945949554,0.10061036795377731,0.2830009460449219,0.3495400846004486,0.2639537453651428,0.34431371092796326,0.28841906785964966,0.2699386477470398,0.0611172579228878,0.05528493598103523,0.05659592151641846,0.1767149418592453,0.14640845358371735,0.14214299619197845,0.052379708737134933,0.04073319584131241,0.03655176982283592,0.06424861401319504,0.0621337927877903,0.055755116045475006,0.1435377448797226,0.1334632784128189,0.11197703331708908,0.03904412314295769,0.03818494826555252,0.035253576934337616,0.5624182224273682,0.5034785866737366,0.47386518120765686,0.2477726936340332,0.19923968613147736,0.20269058644771576,0.027491409331560135,0.022605694830417633,0.015619739890098572,0.10907559841871262,0.11996624618768692,0.09877044707536697,0.07083768397569656,0.06131557747721672,0.05836508050560951,0.061378113925457,0.054513342678546906,0.05003708228468895,0.07405498623847961,0.07299269735813141,0.06486748903989792,0.07797271013259888,0.096795953810215,0.06342658400535583,0.07175309211015701,0.07199487835168839,0.06563767045736313,0.06391414254903793,0.06569195538759232,0.05801105126738548,0.14629794657230377,0.10996270924806595,0.09610319137573242,0.12241452187299728,0.11622758209705353,0.10781344771385193,0.05264841765165329,0.0475921668112278,0.04495835676789284,0.06171208992600441,0.05863761156797409,0.055411867797374725,0.641873300075531,0.6581920981407166,0.4612244963645935,0.09901547431945801,0.12825746834278107,0.0667010024189949,0.05113043636083603,0.04079236835241318,0.04037720710039139,0.25172311067581177,0.24692456424236298,0.22068965435028076,0.18813566863536835,0.1734466552734375,0.17458172142505646,0.1594170331954956,0.18565039336681366,0.13701875507831573,0.4497041404247284,0.5151515007019043,0.32758620381355286,0.06307573616504669,0.054276492446660995,0.05402570217847824,0.2109224796295166,0.1920829713344574,0.19661067426204681,0.06619568169116974,0.058357689529657364,0.04843520000576973,0.14231012761592865,0.1363256275653839,0.13136154413223267,0.23754513263702393,0.24483831226825714,0.20712798833847046,0.0669751837849617,0.05966070666909218,0.06149526312947273,0.7242674827575684,0.7568027377128601,0.6292135119438171,0.060636330395936966,0.04606114700436592,0.0436941422522068,0.07115993648767471,0.06395062804222107,0.0544339194893837,0.058320481330156326,0.09714693576097488,0.04824543744325638,0.35813048481941223,0.2994086742401123,0.30819249153137207,0.07375369966030121,0.1012306958436966,0.0535714291036129,0.5016447305679321,0.6188384294509888,0.3739888072013855,0.469854474067688,0.42506811022758484,0.2818181812763214,0.11946219950914383,0.1057419702410698,0.09009326249361038,0.28553685545921326,0.28290385007858276,0.23996295034885406,0.07837531715631485,0.07075131684541702,0.06397109478712082,0.23350171744823456,0.1550549417734146,0.2324199378490448,0.3060685992240906,0.3168831169605255,0.22171945869922638,0.14267590641975403,0.14356055855751038,0.09903984516859055,0.08035989850759506,0.07865992933511734,0.07073768228292465,0.17431725561618805,0.13264356553554535,0.12037342041730881,0.13486237823963165,0.14600877463817596,0.11379928141832352,0.11330113559961319,0.11132799834012985,0.08657465130090714,0.08347942680120468,0.07788585871458054,0.07385892421007156,0.35748445987701416,0.3252573013305664,0.27139952778816223,0.06136900186538696,0.05063183605670929,0.04565484821796417,0.10968518257141113,0.08380267769098282,0.0865221843123436,0.2954130172729492,0.2571256458759308,0.2665714919567108,0.05588318035006523,0.03435308486223221,0.02706099860370159
512,0.6944907903671265,0.7545454502105713,0.5922480821609497,0.13037271797657013,0.09963002055883408,0.09570122510194778,0.205142080783844,0.14279934763908386,0.111007459461689,0.3138822317123413,0.3628305196762085,0.2795698940753937,0.5277777910232544,0.4083140790462494,0.38047897815704346,0.06928527355194092,0.06325166672468185,0.05978075787425041,0.18099120259284973,0.15599030256271362,0.14731672406196594,0.06272869557142258,0.05243357643485069,0.04504266753792763,0.06593944132328033,0.06362339854240417,0.05822859704494476,0.1552872657775879,0.1503557562828064,0.12066752463579178,0.044020798057317734,0.04353906959295273,0.03792372718453407,0.5762348175048828,0.5290166735649109,0.4901292324066162,0.2841731607913971,0.23410029709339142,0.22232294082641602,0.028410689905285835,0.030756887048482895,0.01834484189748764,0.11529500037431717,0.12452970445156097,0.10300429165363312,0.07263549417257309,0.06421835720539093,0.05963864549994469,0.06629624962806702,0.06048920378088951,0.051689207553863525,0.07707630097866058,0.0757751613855362,0.06655056029558182,0.13678474724292755,0.13671875,0.08598130941390991,0.07605418562889099,0.07600802183151245,0.06763651967048645,0.06722227483987808,0.07116813957691193,0.057159118354320526,0.18096983432769775,0.14471188187599182,0.11727003008127213,0.125896617770195,0.12143484503030777,0.10815508663654327,0.05800691619515419,0.049874573945999146,0.0467706024646759,0.06512501835823059,0.06013578921556473,0.057768579572439194,0.6546546816825867,0.6803519129753113,0.5390428304672241,0.12336354702711105,0.17436251044273376,0.08061058074235916,0.07617249339818954,0.05640896409749985,0.05214940011501312,0.29445233941078186,0.29143768548965454,0.24232538044452667,0.19637568295001984,0.17894886434078217,0.18061673641204834,0.17425194382667542,0.19955110549926758,0.14581766724586487,0.4378698170185089,0.5714285969734192,0.3510638177394867,0.06294957548379898,0.05273301899433136,0.053467731922864914,0.228212371468544,0.2130555957555771,0.21586453914642334,0.07128491252660751,0.061902496963739395,0.05178659409284592,0.14618216454982758,0.13860690593719482,0.13339979946613312,0.24263805150985718,0.24413074553012848,0.21101774275302887,0.07125035673379898,0.0624476820230484,0.06339836865663528,0.7271341681480408,0.7542955279350281,0.629601776599884,0.06251832842826843,0.05030648782849312,0.0462239570915699,0.0733816847205162,0.06956871598958969,0.055382248014211655,0.06315189599990845,0.11335169523954391,0.0485246516764164,0.3750690817832947,0.31538328528404236,0.31860455870628357,0.07583711296319962,0.11421862989664078,0.05567159876227379,0.5301090478897095,0.6438356041908264,0.44183313846588135,0.4425162672996521,0.3731778562068939,0.28421053290367126,0.13521571457386017,0.11246791481971741,0.09888751804828644,0.30147990584373474,0.2935602068901062,0.2552604377269745,0.08194709569215775,0.07541771978139877,0.06640028208494186,0.26404646039009094,0.17570418119430542,0.2508426606655121,0.30684930086135864,0.3676012456417084,0.23650385439395905,0.17835722863674164,0.18508166074752808,0.11869873851537704,0.0912453755736351,0.08451387286186218,0.07729291915893555,0.18861553072929382,0.15217247605323792,0.13348789513111115,0.15459129214286804,0.15564408898353577,0.13075779378414154,0.12645767629146576,0.12544183433055878,0.09201338142156601,0.08499197661876678,0.07845184206962585,0.07481758296489716,0.42164501547813416,0.38786932826042175,0.3156740069389343,0.06712494790554047,0.05101007595658302,0.04849853366613388,0.11723543703556061,0.09420911967754364,0.09127221256494522,0.3286743760108948,0.28413712978363037,0.2805054485797882,0.07465801388025284,0.048057932406663895,0.03584149479866028
768,0.7127211689949036,0.7577413320541382,0.6211996674537659,0.14541301131248474,0.10619185119867325,0.0976339802145958,0.24747560918331146,0.17712368071079254,0.12551440298557281,0.3763088881969452,0.4179694652557373,0.3087814748287201,0.6031073331832886,0.5409836173057556,0.5033929944038391,0.08166608214378357,0.07158968597650528,0.05877327919006348,0.1881629377603531,0.16231195628643036,0.14937539398670197,0.06877636909484863,0.06433063745498657,0.0527094267308712,0.06743192672729492,0.0698000118136406,0.056611865758895874,0.1671404242515564,0.16685259342193604,0.13465481996536255,0.04871511831879616,0.04936942458152771,0.04208650439977646,0.5923261642456055,0.5474553108215332,0.5008729696273804,0.3382274806499481,0.27918484807014465,0.24871963262557983,0.03575989603996277,0.04809286817908287,0.027225131168961525,0.1251140832901001,0.12703771889209747,0.10471493750810623,0.07281869649887085,0.06609396636486053,0.06419061869382858,0.06656581163406372,0.06438310444355011,0.05024618282914162,0.07848864048719406,0.07772697508335114,0.06531662493944168,0.17969761788845062,0.19039735198020935,0.11255411058664322,0.08038069307804108,0.08206018805503845,0.07211561501026154,0.07130333036184311,0.07264459878206253,0.0595276914536953,0.2430538833141327,0.18248923122882843,0.14968469738960266,0.12959039211273193,0.12727272510528564,0.11106185615062714,0.06317096203565598,0.05190156772732735,0.04587724804878235,0.06967148929834366,0.06299387663602829,0.05997738614678383,0.6566716432571411,0.7225610017776489,0.5488126873970032,0.15911127626895905,0.22001419961452484,0.09746677428483963,0.11816192418336868,0.08068669587373734,0.0798734650015831,0.36925917863845825,0.35991913080215454,0.28131788969039917,0.1988721638917923,0.1880815625190735,0.18214285373687744,0.19249874353408813,0.20795853435993195,0.15950769186019897,0.443113774061203,0.5901639461517334,0.33879780769348145,0.06098325178027153,0.05404471978545189,0.053845543414354324,0.250592976808548,0.23955167829990387,0.22657519578933716,0.07386592030525208,0.06524894386529922,0.055214397609233856,0.15098363161087036,0.14428555965423584,0.13613073527812958,0.24738234281539917,0.2509622275829315,0.21894235908985138,0.07437746971845627,0.06486385315656662,0.06504272669553757,0.7114803791046143,0.730215847492218,0.6171693801879883,0.07098811864852905,0.057349592447280884,0.04868311434984207,0.07519160211086273,0.07114897668361664,0.05994286388158798,0.06736841797828674,0.12234456837177277,0.05211121588945389,0.3843424916267395,0.3310168385505676,0.32466593384742737,0.07844050228595734,0.1246727779507637,0.05816706269979477,0.575614869594574,0.6611751914024353,0.46010637283325195,0.4403669834136963,0.3564954698085785,0.29891303181648254,0.15472348034381866,0.13888615369796753,0.11037792265415192,0.32143911719322205,0.3106248080730438,0.26377278566360474,0.0920155793428421,0.08197615295648575,0.07335773855447769,0.2928709089756012,0.19240400195121765,0.2635805308818817,0.3323943614959717,0.379084974527359,0.26553672552108765,0.22769995033740997,0.24498073756694794,0.14622117578983307,0.10093995183706284,0.09264549612998962,0.08285073190927505,0.20067623257637024,0.17010748386383057,0.14833438396453857,0.17254160344600677,0.16922840476036072,0.14425760507583618,0.1453564167022705,0.13562913239002228,0.10385597497224808,0.09152981638908386,0.07890237122774124,0.07567053288221359,0.47889721393585205,0.4435917139053345,0.3520812690258026,0.06819227337837219,0.051657941192388535,0.04898083209991455,0.11968686431646347,0.10646232217550278,0.09343837201595306,0.3753902316093445,0.31072211265563965,0.30561894178390503,0.10041841119527817,0.06280316412448883,0.03927326202392578

